A Multi Affine Geometric Framework for Quantum Nonlocality. Unifying Berry Phases, Entanglement, and Coherence

We relate Berry-phase control and retained entropy geometry to recoverable coherence, entanglement, and Clauser-Horne-Shimony-Holt (CHSH) correlations. For a depolarized Bell pair subject to recorded phase noise, we determine exact CHSH optima when Bob retains his record and when he compresses it with his qubit into one qubit by any deterministic quantum channel. Some records preserve a violation that every such compression loses. The retained transverse metric gives sharp resource intervals. Nevertheless, for every finite derivative order, two finite readouts of the same noise can match all pulled-back monotone-metric and relative-entropy derivatives at faithful diagonal inputs while giving opposite recovered CHSH outcomes. Complete transverse entropy response determines the reliability law. A finite transitionless Berry loop realizes the channel; zero-expectation conditional control errors give a quadratic reduced-channel accuracy certificate. Transport, thermal, and accelerated-detector applications specialize established channel criteria under explicit preparation and accuracy assumptions. These model-dependent certificates supply neither a universal entanglement lifetime nor a detector-independent acceleration bound.

==> figures/dephased.dat <==
kappa coherence chsh
0 0 2
0.005 1.80337631523e-05 2.00002499984
0.01 7.21359543385e-05 2.0000999975
0.015 0.000162309279018 2.00022498735
0.02 0.00028855824719 2.00039996001
0.025 0.000450889174752 2.00062490237
0.03 0.00064931018539 2.00089979759
0.035 0.000883831213025 2.00122462507
0.04 0.0011544640048 2.00159936051
0.045 0.00146122212461 2.00202397588
0.05 0.00180412095719 2.00249843945
0.055 0.00218317771277 2.0030227158
0.06 0.00259841143226 2.00359676582
0.065 0.003049842993 2.00422054675
0.07 0.00353749511512 2.00489401216
0.075 0.0040613923684 2.00561711201
0.08 0.00462156117977 2.00638979264
0.085 0.00521802984135 2.00721199678
0.09 0.00585082851911 2.0080836636
0.095 0.00651998926207 2.00900472872
0.1 0.00722554601219 2.00997512422
0.105 0.0079675346148 2.01099477871
0.11 0.00874599282963 2.01206361728
0.115 0.00956096034257 2.01318156161
0.12 0.0104124787779 2.01434852992
0.125 0.0113005917115 2.01556443707
0.13 0.0122253446841 2.01682919455
0.135 0.0131867852158 2.01814271051
0.14 0.0141849628211 2.01950488982
0.145 0.0152199290245 2.02091563406
0.15 0.0162917373768 2.02237484162
0.155 0.0174004434723 2.02388240765
0.16 0.0185461049663 2.02543822419
0.165 0.0197287815943 2.02704218012
0.17 0.0209485351905 2.02869416128
0.175 0.0222054297086 2.03039405042
0.18 0.0234995312422 2.03214172734
0.185 0.0248309080467 2.03393706884
0.19 0.0261996305618 2.03577994882
0.195 0.0276057714349 2.03767023829
0.2 0.0290494055453 2.03960780544
0.205 0.0305306100294 2.04159251566
0.21 0.0320494643064 2.0436242316
0.215 0.0336060501058 2.04570281322
0.22 0.0352004514949 2.04782811779
0.225 0.0368327549081 2.05
0.23 0.0385030491764 2.05221831197
0.235 0.0402114255588 2.05448290331
0.24 0.0419579777737 2.05679362115
0.245 0.0437428020329 2.0591503102
0.25 0.045565997075 2.06155281281
0.255 0.0474276642015 2.06400096899
0.26 0.0493279073129 2.06649461649
0.265 0.0512668329468 2.06903359083
0.27 0.0532445503168 2.07161772535
0.275 0.0552611713532 2.07424685127
0.28 0.0573168107445 2.07692079772
0.285 0.0594115859806 2.07963939182
0.29 0.0615456173974 2.0824024587
0.295 0.0637190282229 2.08520982158
0.3 0.0659319446245 2.08806130178
0.305 0.0681844957585 2.09095671883
0.31 0.0704768138208 2.09389589044
0.315 0.0728090340989 2.09687863263
0.32 0.075181295027 2.09990475975
0.325 0.0775937382409 2.10297408448
0.33 0.0800465086369 2.10608641798
0.335 0.0825397544309 2.10924156985
0.34 0.0850736272203 2.11243934824
0.345 0.0876482820481 2.11567955986
0.35 0.0902638774688 2.11896201004
0.355 0.0929205756165 2.12228650281
0.36 0.0956185422755 2.12565284089
0.365 0.0983579469532 2.12906082581
0.37 0.101138962956 2.13251025789
0.375 0.103961767465 2.13600093633
0.38 0.106826541622 2.13953265925
0.385 0.109733470606 2.14310522373
0.39 0.112682743725 2.14671842588
0.395 0.115674554502 2.15037206083
0.4 0.118709100769 2.15406592285
0.405 0.121786584765 2.15779980536
0.41 0.124907213228 2.16157350095
0.415 0.128071197507 2.16538680147
0.42 0.131278753661 2.16923949807
0.425 0.134530102571 2.17313138121
0.43 0.137825470059 2.17706224073
0.435 0.141165086997 2.18103186588
0.44 0.14454918944 2.1850400454
0.445 0.147978018744 2.1890865675
0.45 0.151451821705 2.19317121995
0.455 0.154970850693 2.1972937901
0.46 0.158535363792 2.20145406493
0.465 0.162145624952 2.20565183109
0.47 0.165801904139 2.20988687493
0.475 0.169504477496 2.21415898255
0.48 0.173253627507 2.21846793982
0.485 0.17704964317 2.22281353244
0.49 0.180892820172 2.22719554597
0.495 0.184783461083 2.23161376587
0.5 0.188721875541 2.2360679775
0.505 0.192708380457 2.24055796622
0.51 0.196743300224 2.24508351738
0.515 0.200826966936 2.24964441635
0.52 0.204959720615 2.25424044858
0.525 0.209141909447 2.25887139962
0.53 0.213373890029 2.26353705514
0.535 0.21765602763 2.268237201
0.54 0.221988696453 2.27297162323
0.545 0.226372279927 2.27774010809
0.55 0.230807170987 2.2825424421
0.555 0.235293772392 2.28737841207
0.56 0.239832497038 2.2922478051
0.565 0.244423768297 2.29715040866
0.57 0.249068020366 2.30208601056
0.575 0.253765698635 2.30705439901
0.58 0.258517260069 2.31205536266
0.585 0.263323173615 2.31708869058
0.59 0.268183920623 2.32215417232
0.595 0.273099995287 2.32725159792
0.6 0.278071905113 2.33238075794
0.605 0.283100171406 2.33754144348
0.61 0.288185329786 2.34273344621
0.615 0.293327930724 2.34795655837
0.62 0.298528540116 2.35321057281
0.625 0.303787739875 2.35849528301
0.63 0.309106128565 2.3638104831
0.635 0.314484322066 2.36915596785
0.64 0.319922954272 2.37453153274
0.645 0.325422677835 2.37993697396
0.65 0.330984164943 2.38537208838
0.655 0.336608108152 2.39083667364
0.66 0.342295221256 2.39633052812
0.665 0.348046240214 2.40185345098
0.67 0.353861924135 2.40740524216
0.675 0.359743056319 2.4129857024
0.68 0.365690445359 2.41859463325
0.685 0.371704926322 2.4242318371
0.69 0.377787361994 2.42989711716
0.695 0.383938644212 2.43559027753
0.7 0.390159695284 2.44131112315
0.705 0.396451469499 2.44705945984
0.71 0.402814954746 2.45283509433
0.715 0.409251174237 2.45863783425
0.72 0.415761188357 2.46446748812
0.725 0.422346096646 2.47032386541
0.73 0.429007039923 2.4762067765
0.735 0.435745202567 2.48211603274
0.74 0.442561814972 2.48805144641
0.745 0.449458156195 2.49401283076
0.75 0.4564355568 2.5
0.755 0.463495401947 2.50601276932
0.76 0.470639134713 2.5120509549
0.765 0.477868259709 2.51811437389
0.77 0.485184346995 2.52420284446
0.775 0.492589036335 2.53031618578
0.78 0.500084041835 2.536454218
0.785 0.507671157002 2.54261676231
0.79 0.515352260269 2.54880364093
0.795 0.523129321055 2.55501467706
0.8 0.531004406411 2.56124969497
0.805 0.53897968833 2.56750851995
0.81 0.547057451813 2.5737909783
0.815 0.555240103777 2.58009689741
0.82 0.563530182936 2.58642610565
0.825 0.571930370771 2.59277843249
0.83 0.580443503761 2.59915370842
0.835 0.589072587056 2.60555176498
0.84 0.597820809798 2.61197243477
0.845 0.606691562371 2.61841555144
0.85 0.615688455874 2.62488094968
0.855 0.624815344188 2.63136846527
0.86 0.6340763491 2.63787793501
0.865 0.643475889009 2.64440919678
0.87 0.653018711899 2.65096208951
0.875 0.662709933383 2.65753645318
0.88 0.672555080846 2.66413212886
0.885 0.682560144954 2.67074895863
0.89 0.692731640139 2.67738678565
0.895 0.703076676088 2.68404545416
0.9 0.713603042884 2.69072480941
0.905 0.724319313201 2.69742469774
0.91 0.735234966064 2.70414496653
0.915 0.746360538172 2.7108854642
0.92 0.757707810918 2.71764604023
0.925 0.769290044309 2.72442654517
0.93 0.781122273461 2.73122683057
0.935 0.793221690135 2.73804674905
0.94 0.805608142168 2.74488615429
0.945 0.818304800237 2.75174490097
0.95 0.831339068503 2.75862284483
0.955 0.844743862126 2.76551984263
0.96 0.858559457458 2.77243575219
0.965 0.87283627733 2.77937043231
0.97 0.887639289901 2.78632374286
0.975 0.903055393938 2.79329554469
0.98 0.919206864104 2.80028569971
0.985 0.936278762145 2.80729407081
0.99 0.954585307666 2.8143205219
0.995 0.974788134107 2.82136491791
1 1 2.82842712475


==> figures/depolarized.dat <==
p_mix chsh bkm_scaled sld_scaled
0.002 2.8227702705 3.79210126537 0.997001001001
0.003996 2.81712472996 3.43907944261 0.994009999996
0.005992 2.81147918941 3.23008876844 0.991021002989
0.007988 2.80583364887 3.08024696303 0.988034016004
0.009984 2.80018810833 2.96289496246 0.985049045089
0.01198 2.79454256779 2.86614002466 0.982066096317
0.013976 2.78889702725 2.78362993093 0.979085175784
0.015972 2.78325148671 2.71156842951 0.976106289613
0.017968 2.77760594617 2.64750407205 0.973129443948
0.019964 2.77196040563 2.58976118371 0.970154644962
0.02196 2.76631486509 2.53714328823 0.967181898849
0.023956 2.76066932455 2.4887660176 0.964211211831
0.025952 2.755023784 2.44395707196 0.961242590154
0.027948 2.74937824346 2.40219332211 0.958276040088
0.029944 2.74373270292 2.36305964057 0.955311567931
0.03194 2.73808716238 2.32622103087 0.952349180005
0.033936 2.73244162184 2.29140321034 0.949388882657
0.035932 2.7267960813 2.25837874369 0.946430682262
0.037928 2.72115054076 2.22695692538 0.943474585218
0.039924 2.71550500022 2.19697625606 0.940520597952
0.04192 2.70985945968 2.1682987536 0.937568726916
0.043916 2.70421391914 2.14080558645 0.934618978588
0.045912 2.69856837859 2.11439367667 0.931671359472
0.047908 2.69292283805 2.08897302506 0.9287258761
0.049904 2.68727729751 2.06446458166 0.92578253503
0.0519 2.68163175697 2.04079853315 0.922841342847
0.053896 2.67598621643 2.01791291307 0.919902306162
0.055892 2.67034067589 1.99575246419 0.916965431616
0.057888 2.66469513535 1.97426770026 0.914030725874
0.059884 2.65904959481 1.95341412636 0.91109819563
0.06188 2.65340405427 1.93315158692 0.908167847605
0.063876 2.64775851373 1.91344371691 0.905239688549
0.065872 2.64211297318 1.89425747735 0.902313725238
0.067868 2.63646743264 1.87556275995 0.899389964479
0.069864 2.6308218921 1.85733204887 0.896468413102
0.07186 2.62517635156 1.83954013007 0.893549077972
0.073856 2.61953081102 1.8221638403 0.890631965976
0.075852 2.61388527048 1.8051818495 0.887717084033
0.077848 2.60823972994 1.78857447134 0.884804439091
0.079844 2.6025941894 1.77232349773 0.881894038126
0.08184 2.59694864886 1.7564120536 0.878985888143
0.083836 2.59130310832 1.74082446923 0.876079996176
0.085832 2.58565756777 1.72554616744 0.873176369288
0.087828 2.58001202723 1.71056356382 0.870275014574
0.089824 2.57436648669 1.69586397797 0.867375939155
0.09182 2.56872094615 1.68143555464 0.864479150185
0.093816 2.56307540561 1.66726719317 0.861584654845
0.095812 2.55742986507 1.6533484844 0.85869246035
0.097808 2.55178432453 1.63966965406 0.85580257394
0.099804 2.54613878399 1.62622151181 0.85291500289
0.1018 2.54049324345 1.61299540533 0.850029754504
0.103796 2.53484770291 1.59998317888 0.847146836117
0.105792 2.52920216237 1.58717713572 0.844266255093
0.107788 2.52355662182 1.57457000408 0.841388018831
0.109784 2.51791108128 1.56215490624 0.838512134757
0.11178 2.51226554074 1.54992533031 0.835638610331
0.113776 2.5066200002 1.53787510461 0.832767453045
0.115772 2.50097445966 1.52599837417 0.82989867042
0.117768 2.49532891912 1.51428957926 0.827032270011
0.119764 2.48968337858 1.50274343573 0.824168259406
0.12176 2.48403783804 1.49135491695 0.821306646222
0.123756 2.4783922975 1.48011923723 0.818447438111
0.125752 2.47274675696 1.46903183652 0.815590642758
0.127748 2.46710121641 1.45808836635 0.812736267878
0.129744 2.46145567587 1.4472846768 0.809884321222
0.13174 2.45581013533 1.43661680456 0.807034810572
0.133736 2.45016459479 1.42608096177 0.804187743745
0.135732 2.44451905425 1.41567352571 0.801343128589
0.137728 2.43887351371 1.40539102933 0.798500972988
0.139724 2.43322797317 1.3952301523 0.795661284859
0.14172 2.42758243263 1.38518771284 0.792824072153
0.143716 2.42193689209 1.37526066001 0.789989342855
0.145712 2.41629135155 1.3654460666 0.787157104985
0.147708 2.410645811 1.35574112244 0.784327366597
0.149704 2.40500027046 1.34614312823 0.781500135779
0.1517 2.39935472992 1.33664948968 0.778675420657
0.153696 2.39370918938 1.32725771215 0.775853229388
0.155692 2.38806364884 1.31796539548 0.773033570167
0.157688 2.3824181083 1.30877022933 0.770216451224
0.159684 2.37677256776 1.29966998864 0.767401880825
0.16168 2.37112702722 1.29066252948 0.76458986727
0.163676 2.36548148668 1.28174578512 0.761780418898
0.165672 2.35983594614 1.2729177623 0.758973544082
0.167668 2.35419040559 1.26417653781 0.756169251232
0.169664 2.34854486505 1.25552025517 0.753367548795
0.17166 2.34289932451 1.24694712157 0.750568445256
0.173656 2.33725378397 1.23845540495 0.747771949136
0.175652 2.33160824343 1.2300434313 0.744978068991
0.177648 2.32596270289 1.22170958202 0.742186813419
0.179644 2.32031716235 1.21345229151 0.739398191053
0.18164 2.31467162181 1.20527004483 0.736612210563
0.183636 2.30902608127 1.19716137559 0.73382888066
0.185632 2.30338054073 1.18912486377 0.731048210092
0.187628 2.29773500018 1.18115913385 0.728270207644
0.189624 2.29208945964 1.17326285294 0.725494882142
0.19162 2.2864439191 1.16543472899 0.722722242449
0.193616 2.28079837856 1.15767350914 0.719952297469
0.195612 2.27515283802 1.14997797816 0.717185056145
0.197608 2.26950729748 1.14234695689 0.714420527459
0.199604 2.26386175694 1.13477930088 0.711658720433
0.2016 2.2582162164 1.12727389896 0.708899644128
0.203596 2.25257067586 1.11982967202 0.706143307648
0.205592 2.24692513532 1.11244557172 0.703389720135
0.207588 2.24127959477 1.10512057935 0.700638890773
0.209584 2.23563405423 1.09785370472 0.697890828786
0.21158 2.22998851369 1.09064398508 0.695145543441
0.213576 2.22434297315 1.08349048409 0.692403044043
0.215572 2.21869743261 1.07639229091 0.689663339943
0.217568 2.21305189207 1.06934851923 0.686926440531
0.219564 2.20740635153 1.06235830638 0.684192355239
0.22156 2.20176081099 1.05542081255 0.681461093543
0.223556 2.19611527045 1.04853521991 0.67873266496
0.225552 2.19046972991 1.0417007319 0.676007079051
0.227548 2.18482418936 1.03491657247 0.67328434542
0.229544 2.17917864882 1.02818198536 0.670564473713
0.23154 2.17353310828 1.02149623347 0.667847473621
0.233536 2.16788756774 1.01485859817 0.665133354878
0.235532 2.1622420272 1.00826837873 0.662422127263
0.237528 2.15659648666 1.00172489167 0.659713800598
0.239524 2.15095094612 0.995227470242 0.65700838475
0.24152 2.14530540558 0.988775463865 0.654305889632
0.243516 2.13965986504 0.982368237608 0.6516063252
0.245512 2.1340143245 0.976005171684 0.648909701456
0.247508 2.12836878395 0.969685660976 0.646216028449
0.249504 2.12272324341 0.96340911457 0.643525316272
0.2515 2.11707770287 0.957174955317 0.640837575064
0.253496 2.11143216233 0.9509826194 0.638152815013
0.255492 2.10578662179 0.944831555932 0.635471046351
0.257488 2.10014108125 0.938721226555 0.632792279358
0.259484 2.09449554071 0.932651105068 0.630116524359
0.26148 2.08885000017 0.926620677057 0.627443791731
0.263476 2.08320445963 0.920629439547 0.624774091894
0.265472 2.07755891909 0.914676900664 0.622107435318
0.267468 2.07191337854 0.908762579311 0.619443832523
0.269464 2.066267838 0.902886004853 0.616783294073
0.27146 2.06062229746 0.897046716814 0.614125830585
0.273456 2.05497675692 0.891244264592 0.611471452724
0.275452 2.04933121638 0.88547820717 0.608820171203
0.277448 2.04368567584 0.879748112854 0.606171996786
0.279444 2.0380401353 0.874053559007 0.603526940287
0.28144 2.03239459476 0.868394131799 0.600885012569
0.283436 2.02674905422 0.862769425963 0.598246224546
0.285432 2.02110351368 0.857179044563 0.595610587185
0.287428 2.01545797313 0.851622598767 0.5929781115
0.289424 2.00981243259 0.846099707625 0.59034880856
0.29142 2.00416689205 0.840609997862 0.587722689485
0.293416 1.99852135151 0.835153103672 0.585099765445
0.295412 1.99287581097 0.829728666522 0.582480047664
0.297408 1.98723027043 0.824336334958 0.579863547419
0.299404 1.98158472989 0.818975764426 0.57725027604
0.3014 1.97593918935 0.813646617089 0.574640244908
0.303396 1.97029364881 0.808348561656 0.572033465459
0.305392 1.96464810827 0.803081273216 0.569429949185
0.307388 1.95900256772 0.797844433075 0.566829707628
0.309384 1.95335702718 0.792637728602 0.564232752388
0.31138 1.94771148664 0.787460853073 0.561639095119
0.313376 1.9420659461 0.782313505529 0.559048747529
0.315372 1.93642040556 0.777195390632 0.556461721382
0.317368 1.93077486502 0.772106218528 0.553878028498
0.319364 1.92512932448 0.767045704712 0.551297680754
0.32136 1.91948378394 0.762013569901 0.548720690082
0.323356 1.9138382434 0.757009539906 0.546147068472
0.325352 1.90819270286 0.752033345513 0.543576827971
0.327348 1.90254716231 0.747084722365 0.541009980682
0.329344 1.89690162177 0.742163410847 0.538446538768
0.33134 1.89125608123 0.737269155972 0.535886514449
0.333336 1.88561054069 0.732401707281 0.533329920003
0.335332 1.87996500015 0.72756081873 0.530776767769
0.337328 1.87431945961 0.722746248595 0.528227070143
0.339324 1.86867391907 0.717957759371 0.525680839581
0.34132 1.86302837853 0.713195117675 0.523138088601
0.343316 1.85738283799 0.708458094158 0.520598829778
0.345312 1.85173729745 0.703746463408 0.518063075751
0.347308 1.8460917569 0.699060003869 0.515530839217
0.349304 1.84044621636 0.694398497751 0.513002132938
0.3513 1.83480067582 0.689761730951 0.510476969734
0.353296 1.82915513528 0.685149492971 0.507955362489
0.355292 1.82350959474 0.680561576837 0.50543732415
0.357288 1.8178640542 0.675997779029 0.502922867726
0.359284 1.81221851366 0.671457899401 0.50041200629
0.36128 1.80657297312 0.666941741115 0.497904752978
0.363276 1.80092743258 0.662449110566 0.49540112099
0.365272 1.79528189204 0.657979817316 0.492901123592
0.367268 1.78963635149 0.653533674029 0.490404774114
0.369264 1.78399081095 0.649110496403 0.487912085949
0.37126 1.77834527041 0.644710103113 0.485423072559
0.373256 1.77269972987 0.640332315744 0.482937747471
0.375252 1.76705418933 0.635976958736 0.480456124278
0.377248 1.76140864879 0.631643859322 0.477978216639
0.379244 1.75576310825 0.627332847477 0.475504038283
0.38124 1.75011756771 0.623043755857 0.473033603005
0.383236 1.74447202717 0.618776419751 0.470566924667
0.385232 1.73882648663 0.614530677024 0.468104017201
0.387228 1.73318094608 0.610306368072 0.465644894609
0.389224 1.72753540554 0.606103335766 0.46318957096
0.39122 1.721889865 0.601921425409 0.460738060394
0.393216 1.71624432446 0.597760484685 0.458290377121
0.395212 1.71059878392 0.593620363618 0.455846535423
0.397208 1.70495324338 0.589500914523 0.453406549651
0.399204 1.69930770284 0.585401991962 0.450970434229
0.4012 1.6936621623 0.581323452706 0.448538203653
0.403196 1.68801662176 0.57726515569 0.44610987249
0.405192 1.68237108122 0.573226961973 0.443685455383
0.407188 1.67672554068 0.5692087347 0.441264967044
0.409184 1.67108000013 0.565210339062 0.438848422264
0.41118 1.66543445959 0.561231642258 0.436435835903
0.413176 1.65978891905 0.557272513461 0.434027222901
0.415172 1.65414337851 0.55333282378 0.431622598268
0.417168 1.64849783797 0.549412446224 0.429221977094
0.419164 1.64285229743 0.545511255672 0.426825374544
0.42116 1.63720675689 0.541629128835 0.424432805857
0.423156 1.63156121635 0.537765944227 0.422044286354
0.425152 1.62591567581 0.533921582131 0.41965983143
0.427148 1.62027013527 0.53009592457 0.417279456559
0.429144 1.61462459472 0.526288855275 0.414903177294
0.43114 1.60897905418 0.522500259655 0.412531009268
0.433136 1.60333351364 0.518730024771 0.410162968191
0.435132 1.5976879731 0.514978039305 0.407799069856
0.437128 1.59204243256 0.511244193533 0.405439330136
0.439124 1.58639689202 0.507528379298 0.403083764983
0.44112 1.58075135148 0.503830489985 0.400732390434
0.443116 1.57510581094 0.500150420494 0.398385222606
0.445112 1.5694602704 0.496488067214 0.3960422777
0.447108 1.56381472986 0.492843328001 0.393703571999
0.449104 1.55816918931 0.489216102149 0.39136912187
0.4511 1.55252364877 0.485606290374 0.389038943767
0.453096 1.54687810823 0.482013794785 0.386713054224
0.455092 1.54123256769 0.478438518862 0.384391469866
0.457088 1.53558702715 0.474880367436 0.3820742074
0.459084 1.52994148661 0.471339246668 0.379761283621
0.46108 1.52429594607 0.467815064025 0.377452715411
0.463076 1.51865040553 0.464307728261 0.375148519739
0.465072 1.51300486499 0.460817149399 0.372848713665
0.467068 1.50735932445 0.457343238707 0.370553314334
0.469064 1.5017137839 0.453885908682 0.368262338982
0.47106 1.49606824336 0.450445073029 0.365975804937
0.473056 1.49042270282 0.447020646644 0.363693729614
0.475052 1.48477716228 0.443612545597 0.361416130522
0.477048 1.47913162174 0.440220687109 0.359143025261
0.479044 1.4734860812 0.436844989543 0.356874431523
0.48104 1.46784054066 0.433485372379 0.354610367093
0.483036 1.46219500012 0.430141756203 0.35235084985
0.485032 1.45654945958 0.426814062687 0.350095897767
0.487028 1.45090391904 0.423502214576 0.347845528911
0.489024 1.44525837849 0.420206135671 0.345599761447
0.49102 1.43961283795 0.416925750814 0.343358613633
0.493016 1.43396729741 0.413660985871 0.341122103826
0.495012 1.42832175687 0.410411767723 0.338890250479
0.497008 1.42267621633 0.407178024244 0.336663072144
0.499004 1.41703067579 0.403959684295 0.334440587471
0.501 1.41138513525 0.400756677704 0.33222281521
0.502996 1.40573959471 0.397568935255 0.33000977421
0.504992 1.40009405417 0.394396388674 0.327801483422
0.506988 1.39444851363 0.39123897062 0.325597961897
0.508984 1.38880297308 0.388096614664 0.323399228789
0.51098 1.38315743254 0.384969255287 0.321205303354
0.512976 1.377511892 0.381856827859 0.319016204952
0.514972 1.37186635146 0.378759268631 0.316831953046
0.516968 1.36622081092 0.375676514726 0.314652567206
0.518964 1.36057527038 0.372608504122 0.312478067104
0.52096 1.35492972984 0.369555175644 0.310308472523
0.522956 1.3492841893 0.366516468952 0.308143803348
0.524952 1.34363864876 0.363492324532 0.305984079574
0.526948 1.33799310822 0.360482683684 0.303829321306
0.528944 1.33234756767 0.357487488512 0.301679548754
0.53094 1.32670202713 0.354506681914 0.299534782242
0.532936 1.32105648659 0.35154020757 0.297395042201
0.534932 1.31541094605 0.348588009938 0.295260349177
0.536928 1.30976540551 0.345650034237 0.293130723825
0.538924 1.30411986497 0.342726226445 0.291006186914
0.54092 1.29847432443 0.339816533284 0.288886759328
0.542916 1.29282878389 0.336920902214 0.286772462063
0.544912 1.28718324335 0.334039281424 0.284663316231
0.546908 1.28153770281 0.331171619823 0.282559343062
0.548904 1.27589216226 0.328317867031 0.280460563899
0.5509 1.27024662172 0.325477973372 0.278367000207
0.552896 1.26460108118 0.322651889867 0.276278673566
0.554892 1.25895554064 0.31983956822 0.274195605677
0.556888 1.2533100001 0.31704096082 0.272117818359
0.558884 1.24766445956 0.314256020724 0.270045333555
0.56088 1.24201891902 0.311484701655 0.267978173328
0.562876 1.23637337848 0.308726957995 0.265916359863
0.564872 1.23072783794 0.305982744772 0.26385991547
0.566868 1.2250822974 0.303252017662 0.261808862581
0.568864 1.21943675685 0.300534732974 0.259763223755
0.57086 1.21379121631 0.297830847647 0.257723021677
0.572856 1.20814567577 0.295140319245 0.255688279159
0.574852 1.20250013523 0.292463105945 0.253659019139
0.576848 1.19685459469 0.289799166538 0.251635264686
0.578844 1.19120905415 0.287148460415 0.249617038996
0.58084 1.18556351361 0.284510947569 0.247604365399
0.582836 1.17991797307 0.281886588582 0.245597267354
0.584832 1.17427243253 0.279275344623 0.243595768452
0.586828 1.16862689199 0.276677177441 0.241599892418
0.588824 1.16298135144 0.274092049361 0.239609663112
0.59082 1.1573358109 0.271519923277 0.237625104529
0.592816 1.15169027036 0.268960762646 0.235646240799
0.594812 1.14604472982 0.266414531484 0.233673096189
0.596808 1.14039918928 0.263881194361 0.231705695107
0.598804 1.13475364874 0.261360716397 0.229744062096
0.6008 1.1291081082 0.258853063252 0.227788221841
0.602796 1.12346256766 0.25635820113 0.225838199169
0.604792 1.11781702712 0.253876096765 0.223894019048
0.606788 1.11217148658 0.251406717421 0.221955706589
0.608784 1.10652594603 0.248950030889 0.220023287047
0.61078 1.10088040549 0.24650600548 0.218096785822
0.612776 1.09523486495 0.244074610021 0.216176228462
0.614772 1.08958932441 0.24165581385 0.21426164066
0.616768 1.08394378387 0.239249586815 0.212353048258
0.618764 1.07829824333 0.236855899267 0.210450477248
0.62076 1.07265270279 0.234474722058 0.208553953772
0.622756 1.06700716225 0.232106026535 0.206663504123
0.624752 1.06136162171 0.229749784537 0.204779154747
0.626748 1.05571608117 0.227405968394 0.202900932246
0.628744 1.05007054062 0.225074550919 0.201028863372
0.63074 1.04442500008 0.222755505409 0.199162975038
0.632736 1.03877945954 0.220448805637 0.19730329431
0.634732 1.033133919 0.218154425853 0.195449848417
0.636728 1.02748837846 0.215872340778 0.193602664742
0.638724 1.02184283792 0.2136025256 0.191761770833
0.64072 1.01619729738 0.211344955976 0.189927194397
0.642716 1.01055175684 0.209099608023 0.188098963306
0.644712 1.0049062163 0.206866458318 0.186277105595
0.646708 0.999260675756 0.204645483896 0.184461649465
0.648704 0.993615135215 0.202436662244 0.182652623283
0.6507 0.987969594674 0.200239971302 0.180850055584
0.652696 0.982324054133 0.198055389459 0.179053975073
0.654692 0.976678513592 0.195882895549 0.177264410624
0.656688 0.971032973051 0.193722468851 0.175481391284
0.658684 0.96538743251 0.191574089083 0.173704946271
0.66068 0.959741891969 0.189437736406 0.171935104979
0.662676 0.954096351428 0.187313391414 0.170171896976
0.664672 0.948450810887 0.185201035137 0.168415352009
0.666668 0.942805270346 0.183100649039 0.166665500001
0.668664 0.937159729805 0.181012215013 0.164922371056
0.67066 0.931514189264 0.17893571538 0.163185995456
0.672656 0.925868648723 0.17687113289 0.161456403669
0.674652 0.920223108182 0.174818450715 0.159733626344
0.676648 0.914577567641 0.172777652452 0.158017694316
0.678644 0.9089320271 0.17074872212 0.156308638605
0.68064 0.903286486559 0.168731644155 0.15460649042
0.682636 0.897640946018 0.166726403413 0.152911281158
0.684632 0.891995405477 0.164732985168 0.151223042409
0.686628 0.886349864936 0.162751375107 0.149541805953
0.688624 0.880704324395 0.160781559333 0.147867603763
0.69062 0.875058783854 0.15882352436 0.146200468008
0.692616 0.869413243313 0.156877257114 0.144540431053
0.694612 0.863767702772 0.154942744933 0.142887525462
0.696608 0.858122162231 0.153019975561 0.141241783997
0.698604 0.85247662169 0.151108937152 0.139603239623
0.7006 0.846831081149 0.149209618269 0.137971925504
0.702596 0.841185540608 0.147322007878 0.136347875012
0.704592 0.835540000067 0.145446095352 0.134731121722
0.706588 0.829894459526 0.143581870469 0.133121699418
0.708584 0.824248918985 0.141729323411 0.131519642092
0.71058 0.818603378444 0.139888444764 0.129924983946
0.712576 0.812957837903 0.138059225514 0.128337759396
0.714572 0.807312297362 0.136241657052 0.126758003068
0.716568 0.801666756821 0.134435731171 0.125185749808
0.718564 0.79602121628 0.132641440063 0.123621034677
0.72056 0.790375675739 0.130858776323 0.122063892953
0.722556 0.784730135198 0.129087732947 0.120514360138
0.724552 0.779084594657 0.12732830333 0.118972471953
0.726548 0.773439054116 0.125580481269 0.117438264346
0.728544 0.767793513575 0.123844260962 0.115911773488
0.73054 0.762147973034 0.122119637004 0.114393035779
0.732536 0.756502432493 0.120406604394 0.112882087848
0.734532 0.750856891952 0.118705158531 0.111378966555
0.736528 0.745211351411 0.117015295214 0.109883708992
0.738524 0.73956581087 0.115337010642 0.108396352489
0.74052 0.733920270329 0.113670301417 0.106916934608
0.742516 0.728274729788 0.112015164543 0.105445493153
0.744512 0.722629189247 0.110371597425 0.103982066167
0.746508 0.716983648706 0.108739597871 0.102526691936
0.748504 0.711338108165 0.107119164091 0.101079408989
0.7505 0.705692567624 0.105510294702 0.0996402561024
0.752496 0.700047027083 0.103912988724 0.0982092723005
0.754492 0.694401486542 0.10232724558 0.0967864968575
0.756488 0.688755946001 0.100753065103 0.0953719692999
0.758484 0.68311040546 0.0991904475311 0.0939657294082
0.76048 0.677464864919 0.0976393935108 0.0925678172196
0.762476 0.671819324378 0.096099904098 0.091178273029
0.764472 0.666173783837 0.0945719807587 0.0897971373923
0.766468 0.660528243296 0.0930556253704 0.0884244511273
0.768464 0.654882702755 0.0915508402236 0.0870602553169
0.77046 0.649237162214 0.0900576280224 0.0857045913106
0.772456 0.643591621673 0.088575991887 0.0843575007267
0.774452 0.637946081132 0.087105935354 0.0830190254547
0.776448 0.632300540591 0.0856474623789 0.0816892076577
0.778444 0.62665500005 0.0842005773373 0.080368089774
0.78044 0.621009459509 0.0827652850266 0.07905571452
0.782436 0.615363918968 0.0813415906679 0.077752124892
0.784432 0.609718378427 0.0799294999079 0.0764573641688
0.786428 0.604072837886 0.0785290188207 0.0751714759141
0.788424 0.598427297345 0.0771401539097 0.0738945039783
0.79042 0.592781756804 0.0757629121103 0.0726264925015
0.792416 0.587136216263 0.0743973007912 0.0713674859157
0.794412 0.581490675722 0.0730433277575 0.0701175289469
0.796408 0.575845135181 0.0717010012524 0.0688766666179
0.798404 0.57019959464 0.07037032996 0.0676449442508
0.8004 0.564554054099 0.0690513230079 0.0664224074692
0.802396 0.558908513558 0.0677439899694 0.0652091022007
0.804392 0.553262973017 0.0664483408664 0.06400507468
0.806388 0.547617432476 0.0651643861724 0.0628103714507
0.808384 0.541971891935 0.0638921368151 0.0616250393684
0.81038 0.536326351394 0.0626316041792 0.0604491256031
0.812376 0.530680810853 0.0613828001101 0.0592826776421
0.814372 0.525035270312 0.0601457369164 0.0581257432922
0.816368 0.519389729771 0.0589204273734 0.0569783706828
0.818364 0.51374418923 0.0577068847266 0.0558406082685
0.82036 0.508098648689 0.056505122695 0.054712504832
0.822356 0.502453108148 0.0553151554745 0.0535941094864
0.824352 0.496807567607 0.0541369977417 0.0524854716786
0.826348 0.491162027066 0.052970664658 0.0513866411918
0.828344 0.485516486525 0.0518161718728 0.0502976681483
0.83034 0.479870945984 0.0506735355279 0.0492186030128
0.832336 0.474225405443 0.0495427722616 0.0481494965949
0.834332 0.468579864902 0.0484238992128 0.0470904000522
0.836328 0.462934324361 0.0473169340252 0.0460413648932
0.838324 0.45728878382 0.0462218948519 0.0450024429807
0.84032 0.451643243279 0.04513880036 0.0439736865342
0.842316 0.445997702738 0.0440676697351 0.0429551481337
0.844312 0.440352162197 0.0430085226862 0.0419468807221
0.846308 0.434706621656 0.0419613794507 0.040948937609
0.848304 0.429061081115 0.0409262607991 0.0399613724733
0.8503 0.423415540575 0.0399031880408 0.0389842393668
0.852296 0.417770000034 0.0388921830289 0.0380175927173
0.854292 0.412124459493 0.0378932681657 0.0370614873319
0.856288 0.406478918952 0.0369064664086 0.0361159784002
0.858284 0.400833378411 0.0359318012758 0.0351811214978
0.86028 0.39518783787 0.0349692968517 0.0342569725898
0.862276 0.389542297329 0.0340189777935 0.0333435880337
0.864272 0.383896756788 0.0330808693374 0.0324410245834
0.866268 0.378251216247 0.0321549973043 0.0315493393924
0.868264 0.372605675706 0.0312413881071 0.0306685900175
0.87026 0.366960135165 0.0303400687567 0.0297988344221
0.872256 0.361314594624 0.0294510668695 0.0289401309801
0.874252 0.355669054083 0.0285744106738 0.0280925384793
0.876248 0.350023513542 0.0277101290173 0.0272561161253
0.878244 0.344377973001 0.0268582513743 0.0264309235449
0.88024 0.33873243246 0.0260188078534 0.0256170207902
0.882236 0.333086891919 0.0251918292053 0.0248144683422
0.884232 0.327441351378 0.0243773468303 0.0240233271146
0.886228 0.321795810837 0.0235753927869 0.0232436584579
0.888224 0.316150270296 0.0227859997997 0.0224755241631
0.89022 0.310504729755 0.0220092012683 0.0217189864658
0.892216 0.304859189214 0.0212450312757 0.0209741080499
0.894212 0.299213648673 0.0204935245974 0.0202409520523
0.896208 0.293568108132 0.0197547167107 0.0195195820662
0.898204 0.287922567591 0.0190286438038 0.0188100621458
0.9002 0.28227702705 0.0183153427856 0.0181124568103
0.902196 0.276631486509 0.0176148512955 0.0174268310482
0.904192 0.270985945968 0.0169272077136 0.0167532503212
0.906188 0.265340405427 0.0162524511708 0.0160917805692
0.908184 0.259694864886 0.0155906215597 0.0154424882141
0.91018 0.254049324345 0.0149417595455 0.0148054401644
0.912176 0.248403783804 0.0143059065768 0.0141807038197
0.914172 0.242758243263 0.0136831048972 0.0135683470752
0.916168 0.237112702722 0.0130733975572 0.0129684383262
0.918164 0.231467162181 0.0124768284258 0.0123810464728
0.92016 0.22582162164 0.0118934422032 0.0118062409246
0.922156 0.220176081099 0.0113232844331 0.0112440916051
0.924152 0.214530540558 0.0107664015156 0.010694668957
0.926148 0.208885000017 0.010222840721 0.0101580439465
0.928144 0.203239459476 0.00969265020237 0.00963428806855
0.93014 0.197593918935 0.00917587901048 0.00912347335165
0.932136 0.191948378394 0.00867257710746 0.00862567236277
0.934132 0.186302837853 0.00818279538161 0.00814095821246
0.936128 0.180657297312 0.00770658566244 0.00766940455995
0.938124 0.175011756771 0.007244000736 0.00721108561828
0.94012 0.16936621623 0.00679509436069 0.00676607615957
0.942116 0.163720675689 0.00635992128346 0.0063344515202
0.944112 0.158075135148 0.00593853725638 0.00591628760626
0.946108 0.152429594607 0.00553099905371 0.00551166089884
0.948104 0.146784054066 0.00513736448938 0.00512064845954
0.9501 0.141138513525 0.0047576924349 0.00474332793599
0.952096 0.135492972984 0.00439204283776 0.00437977756741
0.954092 0.129847432443 0.00404047674036 0.00403007619026
0.956088 0.124201891902 0.00370305629932 0.00369430324395
0.958084 0.118556351361 0.00337984480546 0.00337253877664
0.96008 0.11291081082 0.00307090670413 0.00306486345103
0.962076 0.107265270279 0.00277630761627 0.00277135855034
0.964072 0.101619729738 0.00249611435987 0.0024921059842
0.966068 0.0959741891969 0.00223039497209 0.00222718829478
0.968064 0.0903286486559 0.00197921873198 0.00197668866286
0.97006 0.0846831081149 0.0017426561838 0.00174069091403
0.972056 0.0790375675739 0.00152077916094 0.00151927952495
0.974052 0.0733920270329 0.00131366081057 0.00131253962969
0.976048 0.0677464864919 0.00112137561889 0.00112055702611
0.978044 0.0621009459509 0.000943999437115 0.000943418182387
0.98004 0.0564554054099 0.000781609508203 0.000781210243539
0.982036 0.0508098648689 0.000634284494269 0.000634021038072
0.984032 0.0451643243279 0.000502104504812 0.000501939084696
0.986028 0.039518783787 0.000385151125722 0.000385053599113
0.988024 0.033873243246 0.000283507449103 0.000283454500897
0.99002 0.028227702705 0.000197258103953 0.000197232420444
0.992016 0.022582162164 0.000126489287708 0.000126478706011
0.994012 0.016936621623 7.12887987032e-05 7.12854308401e-05
0.996008 0.011291081082 3.17460695628e-05 3.17454003618e-05
0.998004 0.00564554054099 7.95220156397e-06 7.95215948966e-06
1 0 0 0


==> figures/dynamics_spatial.dat <==
gamma_t S_ind C_ind S_a01 C_a01 S_a1 C_a1 S_a10 C_a10
0.01 1.386210257611 0.9702980099601 1.414166493331 0.9999500757416 1.414213090976 0.9999995000076 1.414213557659 0.999999995
0.01010180149909 1.385928049776 0.96999868335 1.41416504265 0.9999485370626 1.414213076432 0.9999994845818 1.414213557514 0.9999999948457
0.01020463935269 1.385643027356 0.9696963714214 1.414163547292 0.9999469509952 1.41421306144 0.99999946868 1.414213557364 0.9999999946867
0.01030852411107 1.38535516288 0.9693910450364 1.41416200588 0.9999453160817 1.414213045985 0.9999994522877 1.414213557209 0.9999999945228
0.01041346643186 1.38506442862 0.9690826747858 1.414160417 0.9999436308196 1.414213030053 0.9999994353897 1.41421355705 0.9999999943538
0.0105194770812 1.38477079659 0.9687712309867 1.414158779191 0.9999418936605 1.41421301363 0.9999994179703 1.414213556886 0.9999999941796
0.01062656693485 1.384474238546 0.9684566836804 1.414157090948 0.9999401030082 1.4142129967 0.9999994000135 1.414213556716 0.999999994
0.01073474697926 1.384174725979 0.9681390026299 1.41415535072 0.9999382572176 1.414212979248 0.9999993815026 1.414213556542 0.9999999938149
0.01084402831274 1.383872230117 0.9678181573177 1.414153556908 0.9999363545933 1.414212961258 0.9999993624207 1.414213556362 0.9999999936241
0.01095442214658 1.383566721923 0.9674941169436 1.414151707866 0.9999343933876 1.414212942712 0.9999993427501 1.414213556176 0.9999999934274
0.01106593980619 1.383258172087 0.9671668504221 1.414149801894 0.9999323717995 1.414212923594 0.9999993224726 1.414213555985 0.9999999932246
0.0111785927323 1.382946551032 0.9668363263804 1.414147837243 0.9999302879725 1.414212903887 0.9999993015696 1.414213555788 0.9999999930156
0.01129239248208 1.382631828906 0.9665025131559 1.414145812109 0.9999281399932 1.414212883571 0.9999992800216 1.414213555585 0.9999999928001
0.01140735073037 1.382313975581 0.9661653787937 1.414143724632 0.9999259258896 1.414212862629 0.9999992578088 1.414213555376 0.9999999925779
0.01152347927087 1.381992960653 0.9658248910444 1.414141572896 0.9999236436293 1.41421284104 0.9999992349107 1.41421355516 0.999999992349
0.01164079001732 1.381668753436 0.9654810173618 1.414139354927 0.9999212911174 1.414212818785 0.9999992113062 1.414213554937 0.9999999921129
0.01175929500475 1.381341322963 0.9651337249002 1.414137068688 0.999918866195 1.414212795844 0.9999991869734 1.414213554708 0.9999999918696
0.01187900639071 1.381010637983 0.9647829805123 1.414134712082 0.9999163666369 1.414212772195 0.99999916189 1.414213554471 0.9999999916187
0.01199993645654 1.380676666957 0.9644287507466 1.414132282947 0.9999137901496 1.414212747817 0.9999991360326 1.414213554227 0.9999999913601
0.01212209760856 1.380339378057 0.9640710018449 1.414129779053 0.9999111343696 1.414212722686 0.9999991093776 1.414213553976 0.9999999910936
0.01224550237942 1.379998739166 0.9637096997401 1.414127198105 0.9999083968608 1.41421269678 0.9999990819001 1.414213553717 0.9999999908188
0.01237016342935 1.379654717871 0.9633448100536 1.414124537735 0.9999055751125 1.414212670075 0.999999053575 1.41421355345 0.9999999905355
0.01249609354746 1.379307281462 0.9629762980928 1.414121795504 0.9999026665372 1.414212642546 0.999999024376 1.414213553175 0.9999999902435
0.01262330565304 1.378956396934 0.9626041288487 1.414118968898 0.999899668468 1.414212614168 0.9999989942761 1.414213552891 0.9999999899425
0.01275181279693 1.378602030978 0.9622282669932 1.414116055324 0.9998965781565 1.414212584914 0.9999989632476 1.414213552598 0.9999999896322
0.01288162816281 1.378244149984 0.961848676877 1.414113052113 0.9998933927702 1.414212554757 0.9999989312618 1.414213552297 0.9999999893124
0.01301276506857 1.377882720037 0.9614653225267 1.414109956512 0.9998901093896 1.41421252367 0.9999988982893 1.414213551986 0.9999999889826
0.0131452369677 1.377517706912 0.9610781676426 1.414106765685 0.9998867250062 1.414212491624 0.9999988642994 1.414213551665 0.9999999886427
0.01327905745061 1.377149076075 0.9606871755957 1.414103476708 0.9998832365193 1.41421245859 0.999998829261 1.414213551335 0.9999999882923
0.01341424024611 1.376776792679 0.9602923094257 1.414100086568 0.9998796407333 1.414212424536 0.9999987931415 1.414213550994 0.9999999879311
0.01355079922272 1.376400821564 0.9598935318382 1.414096592161 0.999875934355 1.414212389432 0.9999987559077 1.414213550643 0.9999999875587
0.01368874839019 1.37602112725 0.9594908052019 1.414092990287 0.9998721139904 1.414212353244 0.9999987175252 1.414213550281 0.9999999871749
0.01382810190087 1.375637673939 0.9590840915466 1.414089277647 0.9998681761416 1.41421231594 0.9999986779586 1.414213549908 0.9999999867792
0.01396887405117 1.375250425508 0.9586733525598 1.414085450844 0.999864117204 1.414212277486 0.9999986371712 1.414213549524 0.9999999863713
0.01411107928306 1.374859345513 0.958258549585 1.414081506375 0.9998599334627 1.414212237845 0.9999985951255 1.414213549127 0.9999999859508
0.01425473218554 1.37446439718 0.9578396436186 1.414077440631 0.9998556210893 1.414212196981 0.9999985517827 1.414213548719 0.9999999855174
0.01439984749609 1.374065543407 0.9574165953071 1.414073249891 0.9998511761384 1.414212154856 0.9999985071026 1.414213548297 0.9999999850706
0.01454644010227 1.373662746759 0.956989364945 1.414068930322 0.9998465945443 1.414212111432 0.9999984610441 1.414213547863 0.9999999846099
0.01469452504314 1.373255969466 0.9565579124718 1.414064477975 0.9998418721168 1.414212066668 0.9999984135647 1.414213547416 0.9999999841351
0.01484411751092 1.372845173423 0.9561221974696 1.414059888778 0.9998370045381 1.414212020522 0.9999983646204 1.414213546954 0.9999999836457
0.01499523285244 1.372430320182 0.9556821791601 1.414055158535 0.9998319873582 1.414211972954 0.9999983141662 1.414213546478 0.9999999831411
0.01514788657079 1.372011370956 0.9552378164024 1.414050282924 0.9998268159917 1.414211923917 0.9999982621554 1.414213545988 0.999999982621
0.01530209432688 1.371588286613 0.95478906769 1.414045257489 0.999821485713 1.414211873368 0.99999820854 1.414213545482 0.9999999820848
0.01545787194105 1.371161027672 0.9543358911483 1.414040077639 0.9998159916526 1.41421182126 0.9999981532705 1.414213544961 0.999999981532
0.01561523539467 1.370729554304 0.9538782445318 1.414034738643 0.9998103287922 1.414211767544 0.9999980962959 1.414213544424 0.9999999809623
0.01577420083185 1.370293826328 0.9534160852215 1.414029235626 0.9998044919607 1.41421171217 0.9999980375635 1.41421354387 0.9999999803749
0.01593478456101 1.369853803207 0.9529493702224 1.414023563563 0.9997984758293 1.414211655089 0.9999979770192 1.4142135433 0.9999999797694
0.0160970030566 1.369409444048 0.9524780561604 1.414017717277 0.9997922749068 1.414211596246 0.999997914607 1.414213542711 0.9999999791453
0.0162608729608 1.368960707597 0.9520020992798 1.414011691434 0.9997858835347 1.414211535588 0.9999978502694 1.414213542104 0.9999999785018
0.01642641108518 1.36850755224 0.9515214554409 1.414005480535 0.9997792958823 1.414211473058 0.9999977839469 1.414213541479 0.9999999778386
0.01659363441249 1.368049935996 0.9510360801166 1.413999078917 0.9997725059411 1.4142114086 0.9999977155782 1.414213540834 0.9999999771548
0.01676256009834 1.367587816517 0.9505459283904 1.413992480743 0.9997655075198 1.414211342152 0.9999976451004 1.41421354017 0.99999997645
0.01693320547299 1.367121151085 0.9500509549534 1.413985679996 0.9997582942387 1.414211273655 0.9999975724482 1.414213539485 0.9999999757234
0.01710558804314 1.36664989661 0.9495511141012 1.41397867048 0.9997508595241 1.414211203045 0.9999974975546 1.414213538779 0.9999999749744
0.0172797254937 1.366174009627 0.9490463597321 1.413971445808 0.999743196602 1.414211130256 0.9999974203505 1.414213538051 0.9999999742023
0.0174556356896 1.365693446293 0.9485366453432 1.413963999399 0.9997352984929 1.414211055222 0.9999973407646 1.4142135373 0.9999999734064
0.01763333667767 1.365208162383 0.9480219240289 1.413956324473 0.9997271580047 1.414210977873 0.9999972587234 1.414213536527 0.9999999725859
0.01781284668844 1.364718113294 0.947502148477 1.413948414043 0.9997187677272 1.414210898137 0.9999971741512 1.414213535729 0.9999999717402
0.01799418413803 1.364223254031 0.946977270967 1.413940260911 0.9997101200245 1.414210815942 0.9999970869699 1.414213534907 0.9999999708683
0.01817736763004 1.363723539217 0.9464472433665 1.413931857659 0.9997012070295 1.414210731211 0.999996997099 1.41421353406 0.9999999699695
0.01836241595745 1.363218923082 0.9459120171292 1.413923196644 0.9996920206357 1.414210643866 0.9999969044555 1.414213533187 0.999999969043
0.01854934810459 1.362709359461 0.9453715432915 1.413914269991 0.999682552491 1.414210553826 0.9999968089539 1.414213532286 0.9999999680879
0.018738183249 1.362194801796 0.9448257724705 1.413905069588 0.9996727939895 1.414210461008 0.999996710506 1.414213531358 0.9999999671033
0.01892894076349 1.36167520313 0.9442746548606 1.413895587074 0.9996627362648 1.414210365327 0.9999966090209 1.414213530401 0.9999999660884
0.01912164021807 1.361150516106 0.943718140231 1.413885813837 0.9996523701813 1.414210266695 0.999996504405 1.414213529414 0.9999999650421
0.01931630138199 1.360620692961 0.9431561779233 1.413875741002 0.9996416863268 1.414210165019 0.9999963965617 1.414213528398 0.9999999639636
0.01951294422574 1.360085685529 0.9425887168481 1.413865359428 0.9996306750039 1.414210060206 0.9999962853913 1.414213527349 0.9999999628518
0.01971158892312 1.359545445233 0.9420157054831 1.413854659693 0.9996193262216 1.41420995216 0.9999961707913 1.414213526269 0.9999999617057
0.01991225585329 1.358999923087 0.9414370918698 1.413843632094 0.9996076296864 1.414209840781 0.9999960526558 1.414213525155 0.9999999605242
0.0201149656029 1.358449069689 0.9408528236107 1.413832266632 0.9995955747935 1.414209725966 0.9999959308759 1.414213524007 0.9999999593063
0.02031973896814 1.357892835224 0.9402628478672 1.413820553006 0.9995831506171 1.414209607609 0.9999958053389 1.414213522823 0.9999999580508
0.02052659695694 1.357331169455 0.9396671113565 1.413808480604 0.9995703459015 1.4142094856 0.9999956759292 1.414213521603 0.9999999567565
0.02073556079108 1.356764021726 0.9390655603487 1.413796038494 0.9995571490507 1.414209359827 0.9999955425272 1.414213520345 0.9999999554224
0.02094665190837 1.356191340956 0.9384581406647 1.413783215412 0.9995435481182 1.414209230175 0.9999954050096 1.414213519048 0.999999954047
0.02115989196488 1.355613075638 0.9378447976728 1.413769999755 0.9995295307972 1.414209096522 0.9999952632497 1.414213517712 0.9999999526293
0.02137530283713 1.355029173835 0.9372254762869 1.41375637957 0.9995150844093 1.414208958746 0.9999951171165 1.414213516334 0.9999999511678
0.02159290662436 1.354439583182 0.936600120963 1.413742342543 0.9995001958939 1.41420881672 0.9999949664751 1.414213514913 0.9999999496612
0.02181272565075 1.353844250876 0.935968675697 1.413727875989 0.9994848517964 1.414208670313 0.9999948111864 1.414213513449 0.9999999481081
0.0220347824678 1.35324312368 0.9353310840221 1.413712966841 0.9994690382569 1.414208519388 0.9999946511071 1.41421351194 0.9999999465071
0.02225909985652 1.352636147918 0.9346872890059 1.413697601638 0.9994527409981 1.414208363808 0.9999944860894 1.414213510384 0.9999999448567
0.02248570082989 1.352023269471 0.9340372332479 1.413681766514 0.9994359453128 1.414208203428 0.9999943159809 1.41421350878 0.9999999431554
0.02271460863514 1.35140443378 0.9333808588772 1.413665447186 0.9994186360514 1.414208038101 0.9999941406246 1.414213507126 0.9999999414016
0.02294584675616 1.350779585836 0.9327181075493 1.413648628941 0.9994007976088 1.414207867673 0.9999939598587 1.414213505422 0.9999999395937
0.02317943891592 1.350148670183 0.9320489204442 1.413631296624 0.9993824139108 1.414207691988 0.9999937735162 1.414213503664 0.9999999377301
0.02341540907888 1.349511630913 0.9313732382634 1.413613434626 0.9993634684004 1.414207510883 0.9999935814252 1.414213501853 0.9999999358089
0.02365378145348 1.348868411667 0.9306910012273 1.413595026867 0.9993439440236 1.414207324191 0.9999933834083 1.414213499986 0.9999999338284
0.02389458049458 1.348218955628 0.9300021490731 1.413576056786 0.9993238232147 1.414207131739 0.9999931792826 1.414213498061 0.9999999317869
0.02413783090602 1.347563205521 0.9293066210521 1.413556507327 0.9993030878815 1.414206933351 0.9999929688599 1.414213496077 0.9999999296824
0.02438355764311 1.346901103611 0.9286043559269 1.413536360919 0.9992817193892 1.414206728842 0.9999927519457 1.414213494032 0.9999999275129
0.02463178591522 1.346232591701 0.9278952919696 1.413515599468 0.9992596985455 1.414206518024 0.99999252834 1.414213491923 0.9999999252765
0.02488254118836 1.345557611128 0.9271793669587 1.413494204338 0.9992370055833 1.414206300703 0.9999922978362 1.41421348975 0.9999999229711
0.02513584918776 1.344876102761 0.926456518177 1.413472156335 0.9992136201445 1.414206076678 0.9999920602216 1.414213487509 0.9999999205946
0.02539173590057 1.344188007 0.9257266824094 1.413449435691 0.9991895212625 1.414205845742 0.9999918152768 1.414213485199 0.9999999181447
0.02565022757848 1.343493263775 0.9249897959401 1.413426022049 0.9991646873445 1.414205607682 0.9999915627758 1.414213482818 0.9999999156193
0.02591135074042 1.342791812537 0.9242457945505 1.413401894442 0.9991390961531 1.414205362278 0.9999913024854 1.414213480364 0.9999999130159
0.02617513217529 1.342083592267 0.923494613517 1.413377031281 0.9991127247878 1.414205109303 0.9999910341654 1.414213477834 0.9999999103323
0.02644159894472 1.341368541463 0.9227361876083 1.41335141033 0.9990855496655 1.414204848525 0.999990757568 1.414213475225 0.9999999075658
0.0267107783858 1.340646598144 0.9219704510838 1.413325008693 0.9990575465008 1.414204579702 0.9999904724381 1.414213472537 0.999999904714
0.02698269811394 1.339917699847 0.9211973376906 1.413297802792 0.9990286902856 1.414204302586 0.9999901785123 1.414213469765 0.9999999017742
0.02725738602568 1.339181783623 0.9204167806621 1.413269768349 0.9989989552681 1.414204016921 0.9999898755193 1.414213466908 0.9999998987437
0.02753487030154 1.338438786037 0.9196287127152 1.413240880362 0.9989683149315 1.414203722444 0.9999895631796 1.414213463962 0.9999998956197
0.02781517940892 1.337688643166 0.9188330660485 1.41321111309 0.9989367419716 1.414203418884 0.9999892412047 1.414213460926 0.9999998923993
0.02809834210504 1.336931290595 0.9180297723401 1.413180440027 0.9989042082744 1.414203105959 0.9999889092975 1.414213457796 0.9999998890796
0.02838438743985 1.336166663416 0.9172187627458 1.413148833879 0.9988706848928 1.41420278338 0.9999885671516 1.41421345457 0.9999998856574
0.02867334475906 1.335394696229 0.9163999678965 1.413116266549 0.9988361420222 1.414202450851 0.9999882144512 1.414213451244 0.9999998821297
0.02896524370709 1.334615323136 0.915573317897 1.413082709103 0.9988005489766 1.414202108064 0.9999878508707 1.414213447815 0.9999998784931
0.02926011423016 1.333828477739 0.9147387423235 1.413048131757 0.9987638741626 1.414201754703 0.9999874760746 1.414213444281 0.9999998747443
0.02955798657937 1.333034093144 0.913896170222 1.413012503844 0.9987260850542 1.414201390441 0.9999870897169 1.414213440637 0.9999998708799
0.02985889131375 1.332232101951 0.9130455301062 1.412975793793 0.9986871481654 1.414201014943 0.999986691441 1.414213436882 0.9999998668962
0.03016285930343 1.331422436261 0.9121867499561 1.412937969104 0.9986470290237 1.414200627862 0.9999862808793 1.41421343301 0.9999998627896
0.03046992173281 1.330605027667 0.9113197572159 1.412898996317 0.9986056921413 1.41420022884 0.9999858576528 1.414213429019 0.9999998585564
0.03078011010375 1.329779807255 0.9104444787924 1.412858840991 0.9985631009865 1.41419981751 0.999985421371 1.414213424904 0.9999998541925
0.03109345623881 1.328946705605 0.9095608410535 1.412817467672 0.9985192179543 1.414199393491 0.9999849716311 1.414213420663 0.999999849694
0.0314099922845 1.328105652787 0.9086687698265 1.412774839864 0.998474004336 1.414198956392 0.999984508018 1.414213416291 0.9999998450567
0.03172975071458 1.327256578357 0.9077681903963 1.412730920002 0.9984274202878 1.414198505811 0.9999840301039 1.414213411784 0.9999998402763
0.03205276433342 1.326399411363 0.9068590275046 1.412685669421 0.998379424799 1.41419804133 0.9999835374477 1.414213407138 0.9999998353485
0.03237906627932 1.325534080335 0.9059412053478 1.412639048325 0.9983299756593 1.414197562521 0.9999830295947 1.414213402349 0.9999998302686
0.03270869002795 1.32466051329 0.9050146475759 1.412591015755 0.998279029425 1.414197068943 0.9999825060761 1.414213397412 0.999999825032
0.03304166939575 1.323778637728 0.9040792772912 1.412541529555 0.9982265413842 1.41419656014 0.9999819664088 1.414213392322 0.9999998196338
0.03337803854343 1.322888380633 0.9031350170473 1.412490546344 0.9981724655223 1.414196035642 0.9999814100948 1.414213387076 0.9999998140691
0.03371783197945 1.321989668467 0.9021817888474 1.412438021474 0.9981167544845 1.414195494966 0.9999808366206 1.414213381667 0.9999998083326
0.0340610845636 1.321082427176 0.9012195141435 1.412383909001 0.9980593595395 1.414194937611 0.9999802454569 1.414213376092 0.9999998024192
0.03440783151051 1.320166582182 0.9002481138356 1.412328161646 0.998000230541 1.414194363065 0.9999796360583 1.414213370345 0.9999997963234
0.03475810839332 1.319242058389 0.8992675082702 1.412270730761 0.9979393158884 1.414193770796 0.9999790078623 1.41421336442 0.9999997900395
0.0351119511473 1.318308780176 0.8982776172399 1.412211566286 0.9978765624868 1.414193160258 0.9999783602891 1.414213358313 0.9999997835617
0.03546939607356 1.317366671398 0.8972783599823 1.412150616717 0.9978119157062 1.414192530888 0.9999776927412 1.414213352017 0.9999997768841
0.03583047984276 1.31641565539 0.8962696551794 1.41208782906 0.9977453193388 1.414191882105 0.9999770046026 1.414213345527 0.9999997700004
0.03619523949886 1.315455654958 0.8952514209569 1.412023148793 0.9976767155563 1.414191213309 0.9999762952382 1.414213338837 0.9999997629044
0.03656371246294 1.314486592387 0.8942235748834 1.411956519827 0.9976060448654 1.414190523885 0.9999755639933 1.414213331941 0.9999997555894
0.03693593653702 1.313508389433 0.8931860339706 1.411887884458 0.9975332460628 1.414189813196 0.9999748101933 1.414213324831 0.9999997480488
0.03731194990799 1.312520967329 0.892138714672 1.411817183326 0.9974582561885 1.414189080585 0.9999740331425 1.414213317503 0.9999997402755
0.03769179115143 1.31152424678 0.8910815328832 1.411744355372 0.9973810104785 1.414188325377 0.9999732321238 1.414213309948 0.9999997322624
0.03807549923568 1.310518147965 0.8900144039416 1.411669337789 0.9973014423161 1.414187546876 0.9999724063982 1.41421330216 0.9999997240021
0.03846311352574 1.309502590538 0.8889372426259 1.411592065977 0.997219483182 1.414186744362 0.9999715552037 1.414213294132 0.9999997154869
0.03885467378739 1.308477493623 0.8878499631567 1.411512473492 0.9971350626039 1.414185917095 0.9999706777549 1.414213285856 0.999999706709
0.0392502201912 1.307442775822 0.8867524791958 1.411430492003 0.9970481081035 1.414185064312 0.9999697732421 1.414213277324 0.9999996976603
0.03964979331669 1.306398355207 0.8856447038472 1.411346051235 0.996958545144 1.414184185227 0.9999688408307 1.41421326853 0.9999996883324
0.0400534341565 1.305344149327 0.8845265496568 1.411259078922 0.9968662970751 1.414183279027 0.9999678796605 1.414213259464 0.9999996787167
0.04046118412057 1.304280075202 0.8833979286128 1.411169500751 0.9967712850773 1.414182344876 0.9999668888446 1.414213250119 0.9999996688043
0.04087308504039 1.30320604933 0.8822587521465 1.411077240313 0.9966734281049 1.414181381914 0.9999658674687 1.414213240485 0.9999996585862
0.04128917917333 1.302121987682 0.8811089311327 1.410982219042 0.9965726428277 1.414180389251 0.9999648145906 1.414213230554 0.9999996480527
0.04170950920692 1.301027805706 0.8799483758904 1.410884356165 0.9964688435716 1.414179365971 0.9999637292387 1.414213220317 0.9999996371943
0.04213411826326 1.299923418328 0.8787769961839 1.410783568639 0.9963619422571 1.414178311131 0.9999626104119 1.414213209763 0.9999996260009
0.04256304990345 1.298808739949 0.8775947012232 1.410679771097 0.9962518483378 1.414177223758 0.9999614570778 1.414213198885 0.9999996144622
0.04299634813204 1.297683684451 0.8764013996659 1.410572875784 0.9961384687367 1.414176102847 0.9999602681723 1.41421318767 0.9999996025674
0.04343405740155 1.296548165196 0.8751969996175 1.410462792499 0.996021707781 1.414174947365 0.9999590425988 1.41421317611 0.9999995903057
0.04387622261703 1.295402095025 0.8739814086334 1.410349428532 0.9959014671361 1.414173756246 0.9999577792264 1.414213164192 0.9999995776657
0.0443228891407 1.294245386264 0.8727545337202 1.410232688598 0.9957776457382 1.414172528391 0.9999564768898 1.414213151908 0.9999995646357
0.04477410279653 1.293077950722 0.8715162813371 1.410112474776 0.9956501397251 1.414171262668 0.9999551343875 1.414213139244 0.9999995512037
0.04522990987503 1.291899699692 0.8702665573981 1.409988686439 0.9955188423659 1.414169957908 0.9999537504811 1.414213126189 0.9999995373572
0.04569035713791 1.290710543959 0.8690052672733 1.409861220187 0.9953836439894 1.414168612909 0.9999523238939 1.414213112732 0.9999995230836
0.04615549182295 1.289510393792 0.8677323157913 1.409729969781 0.9952444319108 1.414167226429 0.9999508533101 1.41421309886 0.9999995083696
0.04662536164882 1.288299158956 0.8664476072416 1.409594826068 0.9951010903576 1.41416579719 0.999949337373 1.414213084559 0.9999994932017
0.04710001481994 1.287076748706 0.8651510453762 1.409455676915 0.994953500393 1.414164323873 0.9999477746844 1.414213069817 0.9999994775658
0.04757950003151 1.285843071796 0.863842533413 1.409312407131 0.9948015398392 1.41416280512 0.999946163803 1.414213054621 0.9999994614475
0.04806386647441 1.284598036477 0.8625219740378 1.409164898396 0.9946450831984 1.414161239529 0.9999445032428 1.414213038956 0.9999994448319
0.04855316384031 1.283341550502 0.8611892694072 1.409013029183 0.9944840015728 1.414159625656 0.9999427914723 1.414213022807 0.9999994277036
0.04904744232674 1.282073521126 0.8598443211521 1.408856674684 0.994318162583 1.414157962013 0.9999410269126 1.41421300616 0.999999410047
0.04954675264226 1.280793855114 0.8584870303801 1.408695706729 0.9941474302849 1.414156247066 0.9999392079363 1.414212989 0.9999993918455
0.05005114601164 1.279502458739 0.8571172976793 1.408529993711 0.9939716650861 1.414154479232 0.9999373328659 1.41421297131 0.9999993730825
0.05056067418114 1.278199237789 0.8557350231218 1.408359400497 0.9937907236593 1.414152656883 0.999935399972 1.414212953074 0.9999993537407
0.05107538942379 1.276884097566 0.8543401062671 1.408183788357 0.993604458856 1.414150778336 0.999933407472 1.414212934276 0.9999993338021
0.05159534454476 1.275556942895 0.8529324461665 1.408003014869 0.9934127196179 1.414148841859 0.9999313535285 1.414212914897 0.9999993132483
0.05212059288681 1.274217678126 0.8515119413664 1.407816933846 0.9932153508873 1.414146845667 0.9999292362474 1.414212894921 0.9999992920605
0.05265118833573 1.272866207136 0.8500784899132 1.407625395239 0.9930121935159 1.41414478792 0.9999270536763 1.414212874329 0.9999992702189
0.05318718532585 1.271502433333 0.8486319893577 1.40742824506 0.9928030841728 1.414142666718 0.9999248038024 1.414212853101 0.9999992477034
0.05372863884569 1.270126259666 0.8471723367591 1.407225325286 0.9925878552509 1.414140480107 0.9999224845513 1.414212831218 0.9999992244933
0.05427560444352 1.268737588622 0.8456994286909 1.407016473776 0.9923663347725 1.41413822607 0.9999200937843 1.414212808661 0.9999992005672
0.05482813823314 1.267336322236 0.8442131612451 1.406801524176 0.9921383462929 1.41413590253 0.9999176292972 1.414212785407 0.9999991759028
0.05538629689956 1.265922362093 0.8427134300379 1.40658030583 0.9919037088037 1.414133507343 0.9999150888177 1.414212761436 0.9999991504775
0.05595013770489 1.264495609338 0.841200130215 1.406352643686 0.9916622366347 1.414131038301 0.9999124700034 1.414212736725 0.9999991242678
0.05651971849413 1.263055964673 0.8396731564577 1.406118358204 0.9914137393549 1.414128493128 0.9999097704399 1.414212711252 0.9999990972494
0.05709509770119 1.261603328371 0.8381324029882 1.40587726526 0.991158021672 1.414125869478 0.9999069876385 1.414212684993 0.9999990693975
0.05767633435484 1.260137600278 0.8365777635766 1.405629176054 0.9908948833317 1.414123164931 0.9999041190338 1.414212657923 0.9999990406863
0.05826348808475 1.258658679817 0.8350091315466 1.405373897008 0.9906241190157 1.414120376995 0.9999011619812 1.414212630019 0.9999990110893
0.05885661912765 1.257166465999 0.8334263997826 1.405111229677 0.9903455182388 1.4141175031 0.9998981137549 1.414212601254 0.9999989805791
0.05945578833349 1.255660857428 0.8318294607364 1.404840970643 0.9900588652458 1.414114540596 0.999894971545 1.414212571601 0.9999989491276
0.06006105717166 1.254141752304 0.8302182064345 1.404562911425 0.9897639389073 1.414111486753 0.9998917324553 1.414212541034 0.9999989167058
0.06067248773734 1.252609048434 0.8285925284854 1.404276838373 0.989460512615 1.414108338756 0.9998883935002 1.414212509523 0.9999988832837
0.06129014275783 1.251062643241 0.8269523180874 1.403982532575 0.9891483541767 1.414105093703 0.9998849516021 1.41421247704 0.9999988488305
0.06191408559903 1.249502433765 0.8252974660363 1.403679769754 0.9888272257109 1.414101748605 0.999881403589 1.414212443555 0.9999988133143
0.06254438027188 1.247928316675 0.8236278627338 1.403368320169 0.988496883541 1.414098300376 0.9998777461909 1.414212409037 0.9999987767023
0.06318109143899 1.246340188279 0.8219433981963 1.403047948517 0.9881570780898 1.414094745842 0.9998739760372 1.414212373454 0.9999987389608
0.06382428442123 1.244737944527 0.8202439620627 1.402718413831 0.987807553773 1.414091081724 0.9998700896537 1.414212336773 0.9999987000549
0.06447402520445 1.243121481023 0.8185294436047 1.402379469381 0.9874480488943 1.414087304647 0.9998660834591 1.414212298961 0.9999986599486
0.06513038044624 1.241490693033 0.816799731735 1.402030862575 0.9870782955395 1.414083411132 0.9998619537617 1.414212259981 0.999998618605
0.06579341748279 1.239845475494 0.8150547150177 1.401672334859 0.986698019471 1.414079397589 0.9998576967567 1.4142122198 0.9999985759858
0.06646320433577 1.238185723024 0.8132942816779 1.401303621621 0.9863069400242 1.414075260321 0.9998533085215 1.414212178378 0.9999985320518
0.06713980971931 1.236511329931 0.8115183196121 1.400924452089 0.985904770003 1.414070995516 0.9998487850134 1.414212135679 0.9999984867622
0.06782330304709 1.234822190222 0.8097267163985 1.400534549237 0.9854912155769 1.414066599246 0.9998441220648 1.414212091662 0.9999984400755
0.06851375443941 1.233118197616 0.8079193593081 1.400133629688 0.9850659761793 1.414062067461 0.9998393153801 1.414212046287 0.9999983919483
0.06921123473041 1.231399245551 0.8060961353159 1.39972140362 0.984628744407 1.414057395985 0.9998343605314 1.414211999513 0.9999983423363
0.06991581547532 1.229665227199 0.8042569311122 1.39929757467 0.9841792059207 1.414052580515 0.9998292529548 1.414211951295 0.9999982911936
0.07062756895785 1.227916035472 0.8024016331147 1.398861839846 0.9837170393476 1.414047616617 0.9998239879456 1.41421190159 0.9999982384731
0.07134656819752 1.226151563038 0.8005301274804 1.398413889434 0.983241916186 1.414042499718 0.9998185606546 1.414211850351 0.9999981841261
0.07207288695724 1.224371702333 0.7986423001185 1.397953406908 0.9827535007116 1.414037225105 0.9998129660833 1.414211797531 0.9999981281023
0.07280659975081 1.222576345567 0.7967380367028 1.397480068851 0.9822514498864 1.414031787922 0.9998071990795 1.414211743082 0.9999980703501
0.07354778185061 1.220765384744 0.7948172226857 1.396993544864 0.9817354132703 1.414026183161 0.9998012543325 1.414211686953 0.9999980108161
0.0742965092953 1.218938711672 0.7928797433108 1.396493497488 0.9812050329354 1.414020405661 0.9997951263681 1.414211629092 0.9999979494454
0.07505285889761 1.217096217973 0.7909254836276 1.39597958213 0.9806599433836 1.414014450102 0.9997888095441 1.414211569446 0.9999978861812
0.07581690825226 1.215237795101 0.7889543285056 1.395451446983 0.9800997714674 1.414008311001 0.9997822980443 1.414211507959 0.9999978209653
0.07658873574388 1.213363334356 0.7869661626491 1.394908732957 0.9795241363151 1.414001982706 0.9997755858739 1.414211444576 0.9999977537372
0.07736842055506 1.211472726892 0.7849608706121 1.394351073612 0.9789326492591 1.413995459391 0.9997686668538 1.414211379238 0.9999976844351
0.0781560426745 1.209565863741 0.7829383368141 1.393778095098 0.9783249137696 1.413988735052 0.9997615346148 1.414211311883 0.9999976129948
0.0789516829052 1.207642635818 0.7808984455556 1.39318941609 0.9777005253923 1.413981803498 0.9997541825919 1.41421124245 0.9999975393505
0.07975542287271 1.205702933946 0.7788410810346 1.392584647742 0.9770590716915 1.41397465835 0.9997466040182 1.414211170876 0.999997463434
0.08056734503358 1.203746648864 0.7767661273636 1.39196339363 0.9764001321984 1.413967293032 0.9997387919189 1.414211097093 0.9999973851754
0.08138753268376 1.201773671248 0.7746734685861 1.391325249716 0.9757232783659 1.413959700766 0.9997307391046 1.414211021034 0.9999973045024
0.08221606996718 1.199783891724 0.7725629886945 1.39066980431 0.9750280735286 1.413951874566 0.9997224381653 1.414210942628 0.9999972213405
0.08305304188434 1.197777200888 0.770434571648 1.389996638034 0.9743140728702 1.413943807229 0.9997138814628 1.414210861803 0.9999971356128
0.08389853430109 1.195753489323 0.7682881013912 1.389305323801 0.9735808233977 1.413935491335 0.9997050611245 1.414210778485 0.9999970472402
0.08475263395739 1.193712647613 0.7661234618725 1.388595426801 0.9728278639229 1.413926919231 0.9996959690357 1.414210692596 0.9999969561412
0.08561542847623 1.191654566366 0.7639405370636 1.387866504482 0.9720547250518 1.413918083033 0.9996865968325 1.414210604057 0.9999968622316
0.0864870063726 1.18957913623 0.7617392109792 1.38711810656 0.9712609291827 1.413908974613 0.9996769358941 1.414210512786 0.9999967654248
0.08736745706263 1.187486247913 0.7595193676975 1.386349775013 0.9704459905123 1.413899585593 0.9996669773345 1.4142104187 0.9999966656312
0.08825687087266 1.185375792202 0.7572808913803 1.385561044105 0.969609415052 1.413889907338 0.9996567119953 1.414210321711 0.9999965627588
0.08915533904861 1.183247659982 0.7550236662943 1.384751440406 0.9687507006533 1.413879930949 0.9996461304363 1.41421022173 0.9999964567126
0.09006295376528 1.181101742258 0.752747576833 1.383920482826 0.9678693370436 1.413869647251 0.9996352229277 1.414210118664 0.9999963473947
0.09097980813582 1.178937930176 0.7504525075384 1.383067682659 0.9669648058726 1.41385904679 0.9996239794407 1.414210012418 0.9999962347041
0.0919059962213 1.176756115042 0.7481383431237 1.38219254364 0.96603658077 1.41384811982 0.9996123896389 1.414209902894 0.9999961185367
0.09284161304034 1.174556188346 0.7458049684965 1.381294562005 0.9650841274149 1.413836856297 0.9996004428683 1.414209789992 0.9999959987854
0.09378675457885 1.172338041783 0.743452268782 1.380373226574 0.9641069036177 1.413825245867 0.9995881281479 1.414209673606 0.9999958753396
0.0947415177999 1.170101567277 0.7410801293476 1.379428018834 0.9631043594141 1.41381327786 0.9995754341596 1.414209553629 0.9999957480852
0.09570600065368 1.167846657001 0.7386884358268 1.378458413046 0.9620759371729 1.413800941278 0.999562349238 1.414209429951 0.9999956169048
0.09668030208749 1.165573203404 0.7362770741448 1.377463876357 0.9610210717176 1.413788224784 0.9995488613598 1.414209302457 0.9999954816772
0.09766452205595 1.163281099236 0.733845930544 1.376443868928 0.959939190462 1.413775116696 0.9995349581328 1.41420917103 0.9999953422776
0.09865876153123 1.160970237568 0.7313948916102 1.375397844074 0.9588297135611 1.413761604971 0.9995206267844 1.414209035548 0.9999951985772
0.09966312251342 1.158640511821 0.7289238442989 1.374325248426 0.9576920540768 1.413747677198 0.9995058541505 1.414208895886 0.9999950504435
0.100677708041 1.15629181579 0.7264326759633 1.373225522097 0.95652561816 1.413733320585 0.9994906266629 1.414208751916 0.9999948977396
0.1017026222013 1.153924043671 0.7239212743812 1.372098098872 0.9553298052488 1.413718521948 0.9994749303376 1.414208603503 0.9999947403244
0.1027379701414 1.151537090088 0.7213895277839 1.370942406411 0.9541040082838 1.413703267697 0.9994587507617 1.414208450512 0.9999945780528
0.1037838580787 1.149130850119 0.7188373248849 1.369757866465 0.952847613941 1.413687543829 0.9994420730804 1.414208292801 0.9999944107748
0.1048403933121 1.146705219324 0.7162645549094 1.368543895116 0.9515600028819 1.413671335907 0.9994248819836 1.414208130224 0.9999942383359
0.1059076842325 1.144260093775 0.7136711076244 1.36729990303 0.9502405500226 1.413654629056 0.999407161692 1.414207962631 0.999994060577
0.1069858403344 1.141795370082 0.711056873369 1.366025295727 0.9488886248214 1.413637407942 0.9993888959425 1.414207789868 0.999993877334
0.1080749722271 1.139310945426 0.7084217430861 1.36471947387 0.9475035915863 1.413619656763 0.999370067974 1.414207611775 0.9999936884376
0.1091751916458 1.136806717584 0.7057656083535 1.363381833575 0.9460848098008 1.413601359233 0.9993506605118 1.414207428187 0.9999934937134
0.110286611463 1.134282584966 0.703088361417 1.362011766735 0.9446316344713 1.413582498564 0.999330655752 1.414207238936 0.9999932929817
0.1114093457006 1.13173844664 0.7003898952227 1.36060866137 0.9431434164937 1.413563057459 0.9993100353456 1.414207043845 0.9999930860571
0.1125435095411 1.129174202366 0.6976701034512 1.359171901989 0.9416195030417 1.413543018086 0.9992887803815 1.414206842736 0.9999928727485
0.1136892193395 1.126589752631 0.694928880551 1.357700869976 0.9400592379749 1.413522362072 0.9992668713701 1.414206635422 0.999992652859
0.1148465926353 1.123984998677 0.6921661217742 1.356194944 0.9384619622697 1.413501070478 0.9992442882247 1.414206421712 0.9999924261856
0.1160157481649 1.121359842536 0.6893817232111 1.354653500432 0.9368270144703 1.413479123788 0.9992210102443 1.414206201409 0.9999921925189
0.1171968058729 1.118714187067 0.6865755818267 1.3530759138 0.9351537311623 1.413456501887 0.9991970160942 1.41420597431 0.9999919516433
0.1183898869255 1.116047935986 0.6837475954971 1.351461557251 0.9334414474673 1.413433184044 0.9991722837874 1.414205740203 0.9999917033362
0.1195951137221 1.113360993904 0.6808976630471 1.349809803038 0.9316894975601 1.413409148897 0.999146790664 1.414205498875 0.9999914473686
0.1208126099081 1.110653266362 0.6780256842876 1.34812002303 0.929897215207 1.413384374428 0.9991205133714 1.414205250101 0.9999911835039
0.1220425003879 1.107924659868 0.6751315600547 1.34639158924 0.9280639343266 1.413358837947 0.9990934278429 1.414204993652 0.9999909114986
0.123284911337 1.105175081932 0.6722151922487 1.344623874373 0.9261889895713 1.41333251607 0.9990655092764 1.414204729291 0.9999906311016
0.1245399702159 1.102404441105 0.6692764838738 1.342816252393 0.9242717169314 1.413305384698 0.9990367321116 1.414204456774 0.999990342054
0.1258078057823 1.099612647019 0.6663153390786 1.340968099116 0.9223114543597 1.413277418998 0.9990070700073 1.41420417585 0.9999900440888
0.1270885481049 1.096799610421 0.6633316631976 1.339078792818 0.920307542417 1.413248593376 0.9989764958177 1.414203886259 0.9999897369309
0.1283823285762 1.093965243218 0.6603253627926 1.33714771486 0.9182593249384 1.413218881456 0.998944981568 1.414203587733 0.9999894202969
0.1296892799268 1.091109458511 0.6572963456953 1.335174250338 0.9161661497191 1.413188256059 0.9989124984292 1.414203279998 0.9999890938942
0.131009536238 1.088232170643 0.6542445210506 1.333157788745 0.9140273692204 1.413156689175 0.9988790166923 1.414202962769 0.9999887574216
0.1323432329563 1.085333295233 0.65116979936 1.33109772466 0.9118423412935 1.413124151939 0.9988445057418 1.414202635752 0.9999884105684
0.1336905069072 1.082412749222 0.6480720925266 1.328993458438 0.9096104299216 1.413090614606 0.9988089340281 1.414202298647 0.9999880530144
0.1350514963089 1.079470450916 0.6449513138995 1.326844396936 0.9073310059797 1.413056046523 0.9987722690391 1.414201951142 0.9999876844293
0.1364263407867 1.076506320025 0.6418073783203 1.324649954237 0.9050034480093 1.413020416102 0.9987344772715 1.414201592915 0.999987304473
0.1378151813874 1.073520277714 0.6386402021691 1.322409552398 0.9026271430093 1.412983690795 0.9986955242006 1.414201223637 0.9999869127946
0.1392181605936 1.070512246638 0.6354497034119 1.320122622207 0.9002014872402 1.412945837058 0.9986553742496 1.414200842967 0.9999865090324
0.1406354223385 1.067482150997 0.6322358016481 1.317788603956 0.8977258870411 1.412906820328 0.9986139907576 1.414200450552 0.9999860928137
0.1420671120203 1.064429916572 0.6289984181592 1.315406948219 0.895199759658 1.412866604987 0.9985713359472 1.414200046031 0.9999856637542
0.1435133765178 1.061355470781 0.625737475958 1.312977116643 0.8926225340818 1.412825154334 0.9985273708908 1.41419962903 0.9999852214578
0.1449743642046 1.058258742718 0.6224528998383 1.310498582747 0.8899936518941 1.412782430551 0.9984820554756 1.414199199164 0.9999847655161
0.1464502249651 1.055139663204 0.6191446164251 1.307970832724 0.8873125681205 1.412738394668 0.9984353483685 1.414198756036 0.9999842955081
0.1479411102094 1.051998164836 0.6158125542266 1.30539336625 0.8845787520872 1.41269300653 0.9983872069787 1.414198299238 0.999983811
0.149447172889 1.048834182034 0.6124566436848 1.302765697295 0.8817916882815 1.412646224762 0.9983375874205 1.414197828346 0.9999833115443
0.1509685675124 1.045647651093 0.6090768172293 1.300087354933 0.878950877212 1.41259800673 0.998286444474 1.414197342927 0.9999827966799
0.1525054501612 1.042438510229 0.6056730093295 1.297357884156 0.8760558362683 1.412548308504 0.998233731545 1.414196842533 0.9999822659316
0.1540579785057 1.039206699634 0.6022451565487 1.294576846675 0.8731061005765 1.412497084821 0.9981794006242 1.414196326701 0.9999817188092
0.1556263118215 1.035952161525 0.5987931975987 1.291743821727 0.8701012238486 1.412444289042 0.9981234022442 1.414195794955 0.9999811548077
0.1572106110056 1.032674840196 0.595317073395 1.288858406864 0.867040779224 1.412389873113 0.998065685436 1.414195246805 0.9999805734062
0.1588110385929 1.029374682072 0.5918167271122 1.285920218736 0.8639243600998 1.412333787523 0.9980061976842 1.414194681744 0.9999799740682
0.1604277587729 1.026051635761 0.5882921042407 1.282928893865 0.8607515809478 1.412275981257 0.9979448848803 1.41419409925 0.9999793562401
0.1620609374067 1.022705652107 0.584743152644 1.279884089394 0.8575220781147 1.412216401755 0.9978816912755 1.414193498785 0.9999787193517
0.1637107420438 1.019336684248 0.5811698226158 1.27678548383 0.854235510605 1.412154994863 0.9978165594316 1.414192879797 0.9999780628149
0.1653773419395 1.015944687666 0.5775720669389 1.273632777757 0.8508915608404 1.412091704789 0.99774943017 1.414192241712 0.9999773860235
0.1670609080719 1.012529620248 0.5739498409439 1.270425694533 0.8474899353965 1.412026474047 0.9976802425205 1.414191583941 0.9999766883528
0.16876161316 1.009091442335 0.5703031025688 1.267163980953 0.8440303657111 1.411959243416 0.9976089336677 1.414190905879 0.9999759691586
0.1704796316808 1.005630116788 0.5666318124191 1.263847407896 0.8405126087626 1.41188995188 0.9975354388955 1.414190206897 0.999975227777
0.1722151398876 1.002145609037 0.5629359338291 1.260475770928 0.8369364477164 1.41181853658 0.9974596915312 1.414189486352 0.9999744635235
0.1739683158282 0.9986378871425 0.5592154329224 1.257048890877 0.8333016925335 1.411744932757 0.997381622887 1.414188743578 0.9999736756925
0.1757393393627 0.9951069218556 0.5554702786747 1.253566614377 0.8296081805425 1.411669073694 0.9973011622001 1.414187977889 0.9999728635567
0.1775283921823 0.9915526866735 0.5517004429759 1.25002881436 0.8258557769687 1.411590890661 0.9972182365713 1.414187188578 0.9999720263663
0.1793356578277 0.9879751579008 0.5479059006933 1.246435390518 0.8220443754193 1.411510312855 0.9971327709016 1.414186374917 0.9999711633485
0.1811613217084 0.9843743147092 0.5440866297351 1.242786269715 0.8181738983215 1.411427267335 0.9970446878267 1.414185536155 0.9999702737064
0.183005571121 0.9807501391983 0.5402426111151 1.239081406353 0.8142442973114 1.411341678964 0.9969539076504 1.414184671516 0.9999693566188
0.1848685952691 0.977102616456 0.5363738290168 1.235320782689 0.8102555535702 1.41125347034 0.9968603482755 1.414183780204 0.999968411239
0.1867505852824 0.9734317346208 0.5324802708588 1.231504409102 0.8062076781062 1.411162561729 0.996763925133 1.414182861394 0.9999674366943
0.1886517342361 0.9697374849429 0.5285619273609 1.227632324305 0.80210071198 1.411068871001 0.9966645511089 1.414181914239 0.999966432085
0.1905722371711 0.9660198618475 0.5246187926099 1.2237045955 0.7979347264704 1.410972313553 0.9965621364695 1.414180937865 0.9999653964837
0.1925122911139 0.9622788629969 0.5206508641264 1.219721318478 0.7937098231804 1.410872802241 0.9964565887841 1.41417993137 0.9999643289342
0.1944720950967 0.9585144893543 0.5166581429319 1.215682617662 0.7894261340791 1.410770247303 0.9963478128461 1.414178893824 0.9999632284511
0.1964518501779 0.9547267452472 0.5126406336167 1.211588646083 0.7850838214812 1.410664556283 0.996235710591 1.414177824271 0.9999620940185
0.1984517594625 0.9509156384319 0.5085983444073 1.207439585302 0.7806830779597 1.410555633952 0.9961201810129 1.414176721722 0.9999609245891
0.2004720281235 0.9470811801575 0.5045312872353 1.20323564526 0.7762241261929 1.410443382227 0.9960011200784 1.414175585161 0.9999597190834
0.2025128634222 0.9432233852309 0.5004394778058 1.198977064077 0.7717072187438 1.410327700085 0.9958784206379 1.414174413537 0.9999584763884
0.2045744747303 0.9393422720822 0.4963229356667 1.194664107775 0.7671326377716 1.410208483481 0.9957519723348 1.414173205769 0.999957195357
0.2066570735505 0.9354378628298 0.4921816842784 1.190297069944 0.762500694676 1.410085625259 0.9956216615118 1.414171960742 0.9999558748067
0.208760873539 0.9315101833464 0.4880157510829 1.185876271343 0.757811729672 1.409959015059 0.9954873711151 1.414170677307 0.9999545135183
0.2108860905266 0.9275592633253 0.4838251675745 1.181402059433 0.7530661112987 1.409828539225 0.995348980595 1.414169354279 0.9999531102354
0.2130329425419 0.9235851363459 0.47960996937 1.176874807853 0.7482642358603 1.409694080712 0.9952063658052 1.414167990437 0.9999516636624
0.2152016498324 0.9195878399413 0.4753701962788 1.172294915831 0.7434065268018 1.409555518983 0.9950593988982 1.414166584522 0.999950172464
0.2173924348883 0.9155674156642 0.4711058923744 1.167662807534 0.7384934340199 1.409412729913 0.9949079482181 1.414165135235 0.9999486352637
0.2196055224644 0.9115239091541 0.4668171060648 1.162978931359 0.7335254331119 1.40926558568 0.9947518781907 1.41416364124 0.9999470506425
0.2218411396039 0.9074573702044 0.4625038901639 1.158243759169 0.7285030245635 1.409113954663 0.9945910492107 1.414162101157 0.9999454171377
0.224099515661 0.9033678528297 0.4581663019628 1.153457785471 0.7234267328787 1.408957701332 0.9944253175253 1.414160513564 0.9999437332414
0.2263808823248 0.8992554153328 0.4538044033008 1.148621526544 0.7182971056546 1.408796686132 0.9942545351152 1.414158876997 0.9999419973992
0.2286854736434 0.8951201203721 0.4494182606374 1.143735519519 0.7131147126041 1.408630765371 0.9940785495726 1.414157189943 0.9999402080088
0.231013526047 0.8909620350292 0.4450079451234 1.13880032141 0.7078801445294 1.408459791102 0.9938972039748 1.414155450847 0.9999383634186
0.2333652783731 0.8867812308761 0.4405735326721 1.133816508103 0.7025940122514 1.408283610998 0.9937103367561 1.414153658102 0.9999364619258
0.2357409718904 0.8825777840425 0.4361151040316 1.128784673312 0.6972569454979 1.408102068232 0.9935177815748 1.414151810055 0.9999345017753
0.2381408503238 0.8783517752834 0.4316327448552 1.123705427494 0.6918695917556 1.407915001345 0.9933193671777 1.414149904998 0.9999324811577
0.2405651598795 0.8741032900458 0.4271265457733 1.118579396735 0.6864326150903 1.407722244114 0.9931149172605 1.414147941174 0.9999303982082
0.2430141492698 0.8698324185363 0.4225966024643 1.113407221616 0.6809466949406 1.407523625423 0.9929042503248 1.414145916771 0.9999282510039
0.2454880697393 0.8655392557874 0.4180430157257 1.108189556055 0.67541252489 1.407318969116 0.9926871795316 1.414143829919 0.999926037563
0.24798717509 0.8612239017249 0.4134658915445 1.10292706613 0.6698308114221 1.407108093864 0.9924635125503 1.414141678692 0.9999237558425
0.2505117217079 0.8568864612337 0.408865341168 1.0976204289 0.6642022726664 1.406890813012 0.9922330514046 1.414139461105 0.9999214037364
0.2530619685887 0.8525270442242 0.4042414811738 1.092270331216 0.6585276371378 1.406666934434 0.9919955923141 1.414137175111 0.9999189790737
0.2556381773651 0.8481457656981 0.3995944335397 1.086877468532 0.6528076424772 1.40643626038 0.991750925532 1.4141348186 0.9999164796165
0.2582406123331 0.8437427458139 0.394924325713 1.081442543727 0.6470430341992 1.406198587315 0.9914988351784 1.414132389398 0.999913903058
0.2608695404791 0.839318109952 0.3902312906796 1.075966265931 0.6412345644512 1.405953705764 0.9912390990699 1.414129885261 0.99991124702
0.2635252315078 0.8348719887789 0.3855154670324 1.070449349376 0.6353829907911 1.405701400141 0.9909714885449 1.414127303879 0.9999085090512
0.2662079578693 0.8304045183117 0.3807769990392 1.064892512268 0.6294890749893 1.405441448586 0.9906957682837 1.41412464287 0.9999056866246
0.2689179947872 0.8259158399814 0.3760160367104 1.059296475679 0.6235535818596 1.405173622787 0.990411696126 1.414121899777 0.9999027771353
0.2716556202873 0.821406100696 0.3712327358652 1.053661962483 0.6175772781256 1.404897687806 0.9901190228817 1.414119072069 0.9998997778982
0.2744211152253 0.8168754529025 0.3664272581983 1.047989696325 0.6115609313277 1.404613401896 0.9898174921391 1.414116157137 0.9998966861452
0.2772147633164 0.8123240546487 0.3615997713445 1.04228040063 0.6055053087754 1.404320516314 0.9895068400675 1.414113152289 0.999893499023
0.2800368511639 0.8077520696437 0.3567504489438 1.036534797668 0.59941117655 1.404018775133 0.9891867952149 1.414110054753 0.9998902135903
0.2828876682887 0.8031596673185 0.3518794707047 1.030753607659 0.5932792985621 1.403707915047 0.988857078302 1.414106861671 0.999886826815
0.2857675071591 0.7985470228846 0.346987022467 1.024937547947 0.587110435669 1.403387665167 0.9885174020101 1.414103570095 0.9998833355717
0.288676663221 0.7939143173923 0.3420732962638 1.019087332222 0.5809053448536 1.403057746826 0.988167470765 1.414100176989 0.9998797366385
0.2916154349278 0.7892617377884 0.3371384903819 1.013203669813 0.5746647784713 1.402717873359 0.987806980516 1.41409667922 0.9998760266943
0.294584123771 0.784589476972 0.3321828094217 1.007287265036 0.5683894835644 1.402367749901 0.9874356185087 1.414093073561 0.9998722023154
0.2975830343117 0.7798977338497 0.3272064643557 1.001338816623 0.5620802012495 1.40200707316 0.9870530630546 1.414089356684 0.9998682599727
0.3006124742112 0.7751867133898 0.3222096725855 0.9953590172114 0.5557376661781 1.401635531199 0.9866589832937 1.414085525161 0.9998641960284
0.3036727542631 0.7704566266751 0.3171926579981 0.989348552903 0.5493626060722 1.401252803204 0.9862530389535 1.414081575454 0.9998600067322
0.3067641884247 0.7657076909543 0.3121556510207 0.983308102902 0.5429557413365 1.400858559258 0.9858348801015 1.414077503921 0.9998556882186
0.3098870938494 0.7609401296921 0.3070988886734 0.9772383392195 0.5365177847464 1.400452460095 0.9854041468935 1.414073306803 0.9998512365026
0.3130417909196 0.7561541726183 0.3020226146213 0.9711399264521 0.530049441213 1.400034156863 0.9849604693156 1.414068980228 0.9998466474767
0.3162286032788 0.7513500557748 0.2969270792249 0.9650135216315 0.5235514076235 1.399603290874 0.9845034669221 1.414064520203 0.9998419169063
0.3194478578656 0.7465280215618 0.2918125395882 0.9588597741443 0.5170243727566 1.399159493352 0.9840327485666 1.414059922614 0.9998370404268
0.3226998849466 0.7416883187815 0.2866792596059 0.9526793257206 0.5104690172699 1.398702385175 0.9835479121288 1.414055183219 0.9998320135388
0.3259850181509 0.7368312026813 0.2815275100086 0.9464728104895 0.5038860137587 1.398231576611 0.9830485442357 1.414050297644 0.999826831604
0.3293035945036 0.7319569349937 0.2763575684059 0.9402408550982 0.4972760268828 1.397746667049 0.9825342199769 1.414045261382 0.9998214898416
0.3326559544611 0.7270657839763 0.2711697193276 0.9339840788927 0.4906397135579 1.397247244731 0.9820045026153 1.414040069786 0.9998159833231
0.3360424419455 0.7221580244482 0.2659642542634 0.9277030941563 0.4839777232085 1.396732886468 0.9814589432918 1.414034718068 0.9998103069682
0.3394634043802 0.7172339378253 0.2607414717001 0.9213985064021 0.4772906980781 1.39620315736 0.9808970807247 1.414029201288 0.99980445554
0.3429191927253 0.7122938121537 0.2555016771567 0.9150709147162 0.4705792735936 1.395657610505 0.9803184409041 1.414023514359 0.9997984236402
0.3464101615138 0.7073379421405 0.2502451832171 0.9087209121466 0.4638440787774 1.39509578671 0.9797225367811 1.414017652032 0.9997922057042
0.3499366688879 0.7023666291826 0.2449723095612 0.9023490861338 0.457085736704 1.394517214188 0.9791088679509 1.414011608901 0.9997857959958
0.3534990766357 0.6973801813935 0.2396833829927 0.8959560189778 0.4503048649961 1.393921408259 0.9784769203317 1.414005379391 0.9997791886021
0.3570977502284 0.6923789136276 0.234378737465 0.8895422883382 0.4435020763542 1.393307871039 0.9778261658383 1.413998957754 0.999772377428
0.3607330588577 0.6873631475017 0.2290587141043 0.8831084677607 0.4366779791152 1.392676091128 0.9771560620499 1.413992338068 0.9997653561904
0.3644053754739 0.6823332114148 0.2237236612303 0.876655127226 0.4298331778352 1.392025543296 0.9764660518745 1.413985514226 0.9997581184128
0.3681150768237 0.6772894405647 0.218373934374 0.8701828337168 0.4229682738899 1.391355688157 0.975755563207 1.413978479933 0.9997506574191
0.3718625434894 0.6722321769623 0.2130098962927 0.8636921517964 0.4160838660893 1.390665971843 0.9750240085837 1.413971228703 0.9997429663274
0.3756481599276 0.6671617694428 0.2076319169821 0.8571836441964 0.4091805513002 1.38995582568 0.9742707848319 1.413963753845 0.9997350380437
0.3794723145085 0.6620785736746 0.2022403736854 0.8506578724064 0.4022589250725 1.389224665844 0.973495272715 1.413956048467 0.9997268652557
0.3833353995564 0.6569829521649 0.1968356508996 0.8441153972638 0.3953195822638 1.388471893032 0.9726968365743 1.41394810546 0.9997184404255
0.3872378113892 0.6518752742626 0.1914181403784 0.8375567795376 0.3883631176597 1.387696892112 0.9718748239662 1.413939917501 0.9997097557831
0.3911799503594 0.6467559161579 0.1859882411317 0.8309825805033 0.3813901265826 1.386899031786 0.9710285652958 1.413931477037 0.9997008033192
0.3951622208953 0.641625260879 0.1805463594222 0.8243933625052 0.3744012054889 1.386077664235 0.9701573734474 1.413922776285 0.9996915747777
0.3991850315422 0.6364836982854 0.1750929087585 0.8177896895023 0.3673969525473 1.385232124769 0.9692605434119 1.41391380722 0.999682061648
0.4032487950046 0.6313316250581 0.1696283098842 0.8111721275954 0.3603779681983 1.384361731475 0.9683373519116 1.413904561572 0.9996722551577
0.4073539281882 0.6261694446861 0.1641529907641 0.8045412455321 0.35334485569 1.383465784861 0.9673870570218 1.413895030816 0.9996621462639
0.4115008522431 0.62099756745 0.1586673865663 0.797897615188 0.346298221588 1.382543567494 0.9664088977914 1.413885206163 0.9996517256453
0.4156899926064 0.6158164104012 0.153171939641 0.7912418120221 0.3392386762587 1.381594343646 0.9654020938614 1.413875078553 0.9996409836933
0.4199217790467 0.6106263973386 0.1476670994944 0.784574415504 0.3321668343226 1.380617358927 0.9643658450819 1.41386463865 0.9996299105037
0.4241966457073 0.6054279587804 0.1421533227603 0.7778960095127 0.3250833150765 1.379611839929 0.9632993311291 1.413853876827 0.9996184958669
0.4285150311513 0.600221531933 0.136631073166 0.771207182705 0.3179887428857 1.378576993862 0.9622017111217 1.413842783163 0.9996067292593
0.4328773784065 0.5950075606556 0.1311008214952 0.7645085288541 0.3108837475415 1.377512008192 0.9610721232376 1.41383134743 0.9995945998329
0.4372841350107 0.5897864954211 0.1255630455468 0.757800647157 0.3037689645884 1.376416050281 0.9599096843318 1.413819559086 0.9995820964057
0.4417357530578 0.5845587932727 0.120018230088 0.7510841425107 0.2966450356165 1.375288267031 0.9587134895559 1.413807407263 0.9995692074517
0.4462326892439 0.5793249177766 0.1144668668052 0.7443596257582 0.2895126085227 1.374127784523 0.9574826119796 1.413794880761 0.9995559210896
0.4507754049146 0.5740853389703 0.1089094542485 0.7376277139041 0.282372337739 1.372933707666 0.9562161022156 1.413781968032 0.9995422250724
0.4553643661117 0.5688405333072 0.1033464977729 0.7308890303001 0.27522488443 1.371705119847 0.9549129880482 1.413768657175 0.9995281067764
0.4600000436218 0.5635909835959 0.09777850947442 0.7241442048022 0.2680709166589 1.370441082583 0.9535722740662 1.413754935921 0.9995135531888
0.4646829130238 0.5583371789363 0.09220600812162 0.7173938738999 0.2609111095244 1.369140635181 0.9521929413019 1.413740791625 0.9994985508966
0.4694134547384 0.5530796146499 0.08662951908245 0.7106386808174 0.2537461452691 1.367802794407 0.9507739468762 1.41372621125 0.9994830860737
0.4741921540768 0.5478187922067 0.08104957424616 0.7038792755906 0.2465767133601 1.366426554152 0.9493142236511 1.41371118136 0.9994671444686
0.4790195012908 0.5425552191469 0.07546671194036 0.6971163151184 0.239403510544 1.365010885118 0.947812679891 1.413695688106 0.999450711391
0.4838959916231 0.5372894089979 0.06988147684317 0.6903504631911 0.2322272408766 1.363554734507 0.9462681989333 1.413679717211 0.9994337716987
0.488822125358 0.5320218811868 0.0642944198902 0.6835823904964 0.2250486157295 1.362057025717 0.9446796388704 1.413663253959 0.9994163097834
0.4937984078728 0.5267531609479 0.05870609817655 0.6768127746047 0.217868353775 1.360516658056 0.9430458322431 1.413646283183 0.9993983095566
0.4988253496896 0.5214837792254 0.05311707485357 0.6700422999349 0.2106871809487 1.358932506468 0.9413655857479 1.413628789246 0.9993797544347
0.5039034665276 0.516214272571 0.04752791902039 0.6632716577016 0.2035058303945 1.357303421267 0.9396376799589 1.413610756033 0.9993606273239
0.5090332793563 0.5109451830371 0.04193920561019 0.6565015458452 0.1963250423899 1.355628227893 0.9378608690664 1.413592166932 0.9993409106045
0.5142153144487 0.5056770580638 0.03635151527109 0.6497326689454 0.1891455642546 1.353905726679 0.9360338806327 1.413573004819 0.9993205861149
0.5194501034351 0.5004104503622 0.03076543424164 0.6429657381203 0.1819681502432 1.352134692643 0.9341554153679 1.413553252046 0.9992996351346
0.5247381833581 0.4951459177916 0.0251815542209 0.6362014709106 0.1747935614226 1.350313875295 0.9322241469268 1.413532890418 0.9992780383677
0.5300800967275 0.4898840232315 0.01960047223293 0.629440591151 0.1676225655354 1.348441998466 0.9302387217286 1.413511901186 0.9992557759244
0.5354763915757 0.4846253344493 0.01402279048586 0.6226838288289 0.1604559368502 1.346517760166 0.9281977588019 1.413490265019 0.9992328273036
0.5409276215145 0.4793704239616 0.008449116225269 0.6159319199316 0.1532944559994 1.344539832455 0.9260998496562 1.413467961994 0.9992091713737
0.5464343457912 0.4741198688908 0.002880061581981 0.609185606282 0.1461389098049 1.342506861357 0.9239435581827 1.413444971576 0.9991847863533
0.5519971293466 0.4688742508166 0 0.6024456353643 0.1389900910935 1.340417466793 0.9217274205857 1.413421272598 0.9991596497915
0.5576165428725 0.4636341556212 0 0.5957127601393 0.1318487985008 1.338270242547 0.9194499453479 1.413396843243 0.9991337385471
0.5632931628705 0.4584001733305 0 0.5889877388508 0.1247158362657 1.336063756268 0.9171096132315 1.413371661021 0.9991070287676
0.569027571711 0.4531728979486 0 0.5822713348225 0.1175920140152 1.333796549504 0.9147048773166 1.413345702754 0.9990794958674
0.5748203576931 0.4479529272877 0 0.5755643162458 0.1104781465397 1.331467137785 0.9122341630817 1.41331894455 0.9990511145056
0.580672115105 0.4427408627921 0 0.5688674559606 0.1033750535591 1.329074010727 0.9096958685261 1.413291361782 0.9990218585622
0.5865834442845 0.4375373093575 0 0.5621815312258 0.09628355948141 1.326615632204 0.9070883643397 1.413262929068 0.998991701115
0.5925549516813 0.4323428751439 0 0.5555073234841 0.08920449315159 1.324090440546 0.9044099941211 1.413233620245 0.9989606144145
0.5985872499185 0.427158171384 0 0.5488456181173 0.08213868759294 1.321496848793 0.9016590746478 1.413203408349 0.9989285698588
0.604680957856 0.4219838121854 0 0.5421972041953 0.07508697974036 1.31883324501 0.8988338962016 1.413172265583 0.9988955379677
0.6108367006539 0.4168204143282 0 0.5355628742168 0.0680502101657 1.316097992639 0.8959327229517 1.413140163301 0.9988614883554
0.6170551098362 0.4116685970567 0 0.5289434238432 0.06102922279535 1.313289430923 0.8929537933996 1.413107071974 0.9988263897031
0.6233368233563 0.4065289818659 0 0.5223396516254 0.05402486462043 1.310405875386 0.8898953208886 1.413072961169 0.9987902097307
0.6296824856616 0.4014021922829 0 0.5157523587233 0.0470379853993 1.307445618378 0.8867554941818 1.413037799517 0.9987529151667
0.6360927477605 0.3962888536426 0 0.5091823486185 0.04006943735291 1.304406929685 0.8835324781109 1.413001554686 0.9987144717187
0.6425682672885 0.3911895928588 0 0.5026304268201 0.0331200748528 1.301288057216 0.8802244143015 1.412964193354 0.9986748440416
0.649109708576 0.38610503819 0 0.4960974005643 0.02619075410205 1.298087227756 0.8768294219766 1.412925681174 0.9986339957058
0.6557177427164 0.3810358189993 0 0.4895840785063 0.01928233280915 1.294802647806 0.8733455988434 1.412885982745 0.9985918891641
0.662393047635 0.3759825655106 0 0.4830912704068 0.01239566985502 1.291432504501 0.8697710220659 1.412845061583 0.9985484857172
0.6691363081584 0.370945908559 0 0.4766197868116 0.005531624953233 1.287974966607 0.8661037493296 1.412802880082 0.9985037454791
0.6759482160847 0.3659264793363 0 0.4701704387247 0 1.28442818562 0.8623418199987 1.412759399484 0.9984576273404
0.682829470255 0.3609249091322 0 0.463744037276 0 1.280790296947 0.8584832563736 1.412714579842 0.9984100889313
0.6897807766242 0.3559418290707 0 0.457341393382 0 1.277059421187 0.8545260650497 1.412668379985 0.998361086583
0.6968028483343 0.3509778698415 0 0.4509633174013 0 1.273233665517 0.8504682383834 1.41262075748 0.9983105752883
0.7038964057871 0.3460336614274 0 0.4446106187844 0 1.269311125174 0.8463077560689 1.412571668593 0.9982585086607
0.7110621767182 0.3411098328272 0 0.4382841057173 0 1.26528988505 0.8420425868288 1.41252106825 0.9982048388922
0.7183008962715 0.3362070117744 0 0.4319845847602 0 1.261168021403 0.8376706902249 1.412468909996 0.9981495167105
0.7256133070751 0.331325824452 0 0.425712860481 0 1.256943603674 0.8331900185905 1.412415145956 0.9980924913339
0.7330001593168 0.3264668952027 0 0.4194697350831 0 1.252614696431 0.8285985190905 1.412359726784 0.9980337104258
0.7404622108217 0.3216308462362 0 0.4132560080295 0 1.248179361435 0.8238941359113 1.412302601627 0.9979731200473
0.7480002271295 0.3168182973323 0 0.4070724756608 0 1.243635659829 0.8190748125861 1.412243718075 0.9979106646083
0.7556149815734 0.3120298655408 0 0.40091993081 0 1.238981654465 0.8141384944571 1.412183022112 0.9978462868177
0.763307255359 0.3072661648778 0 0.3947991624121 0 1.234215412354 0.8090831312811 1.412120458071 0.9977799276311
0.7710778376449 0.3025278060196 0 0.3887109551109 0 1.229335007263 0.8039066799783 1.412055968582 0.9977115261986
0.7789275256233 0.2978153959925 0 0.3826560888604 0 1.224338522443 0.7986071075311 1.41198949452 0.9976410198088
0.7868571246021 0.2931295378614 0 0.3766353385247 0 1.219224053509 0.7931823940325 1.411920974953 0.9975683438335
0.7948674480873 0.2884708304145 0 0.3706494734728 0 1.213989711454 0.7876305358901 1.411850347087 0.9974934316685
0.8029593178663 0.2838398678465 0 0.3646992571718 0 1.208633625823 0.7819495491847 1.411777546207 0.9974162146748
0.8111335640927 0.2792372394399 0 0.358785446777 0 1.203153948024 0.7761374731888 1.411702505623 0.9973366221161
0.8193910253711 0.2746635292438 0 0.3529087927196 0 1.197548854798 0.7701923740444 1.411625156607 0.9972545810958
0.8277325488431 0.2701193157516 0 0.3470700382923 0 1.191816551838 0.7641123486028 1.411545428334 0.9971700164914
0.8361589902746 0.2656051715773 0 0.3412699192336 0 1.185955277566 0.757895528426 1.411463247814 0.9970828508876
0.844671214143 0.2611216631309 0 0.3355091633103 0 1.179963307052 0.7515400839521 1.411378539834 0.9969930045065
0.8532700937265 0.2566693502923 0 0.3297884898994 0 1.173838956103 0.7450442288223 1.411291226882 0.9969003951365
0.8619565111932 0.2522487860856 0 0.3241086095688 0 1.167580585488 0.7384062243703 1.411201229087 0.9968049380589
0.8707313576919 0.2478605163528 0 0.3184702236578 0 1.161186605326 0.7316243842731 1.411108464138 0.9967065459724
0.8795955334433 0.2435050794271 0 0.3128740238586 0 1.154655479619 0.7246970793591 1.411012847219 0.9966051289148
0.8885499478327 0.2391830058073 0 0.3073206917966 0 1.147985730934 0.7176227425737 1.410914290929 0.9965005941833
0.897595519503 0.2348948178323 0 0.3018108986129 0 1.141175945229 0.7103998740972 1.410812705205 0.9963928462519
0.9067331764488 0.2306410293565 0 0.2963453045474 0 1.134224776812 0.7030270466106 1.410707997242 0.9962817866863
0.9159638561122 0.2264221454275 0 0.2909245585236 0 1.127130953451 0.6955029107059 1.410600071412 0.9961673140567
0.9252885054783 0.2222386619635 0 0.2855492977357 0 1.119893281596 0.6878262004327 1.410488829176 0.9960493238478
0.9347080811728 0.2180910654349 0 0.2802201472379 0 1.112510651735 0.6799957389763 1.410374169001 0.9959277083661
0.9442235495599 0.2139798325461 0 0.2749377195367 0 1.104982043864 0.672010444458 1.410255986264 0.9958023566447
0.9538358868417 0.2099054299213 0 0.2697026141868 0 1.097306533058 0.6638693358487 1.410134173168 0.9956731543451
0.963546079158 0.2058683137926 0 0.2645154173901 0 1.089483295152 0.6555715389872 1.410008618639 0.9955399836566
0.9733551226877 0.2018689296918 0 0.2593767016002 0 1.081511612494 0.6471162926892 1.409879208232 0.9954027231919
0.983264023751 0.1979077121454 0 0.25428702513 0 1.073390879784 0.6385029549387 1.409745824029 0.9952612478808
0.9932737989125 0.1939850843739 0 0.2492469317659 0 1.065120609976 0.6297310091436 1.409608344538 0.9951154288599
1.003385475086 0.1901014579958 0 0.2442569503867 0 1.056700440221 0.6208000704448 1.409466644581 0.9949651333596
1.013600089638 0.1862572327356 0 0.2393175945893 0 1.048130137851 0.6117098920603 1.40932059519 0.9948102245876
1.023918690498 0.1824527961376 0 0.2344293623202 0 1.039409606375 0.6024603716476 1.409170063491 0.9946505616093
1.034342336262 0.1786885232848 0 0.229592735515 0 1.030538891484 0.5930515576669 1.409014912587 0.9944859992246
1.044872096302 0.174964776524 0 0.2248081797446 0 1.021518187022 0.5834836557227 1.408855001441 0.9943163878413
1.055509050877 0.1712819051967 0 0.22007614387 0 1.012347840933 0.5737570348654 1.408690184753 0.9941415733446
1.066254291245 0.1676402453773 0 0.2153970597051 0 1.003028361141 0.5638722338282 1.408520312831 0.9939613969631
1.077108919771 0.1640401196175 0 0.2107713416891 0 0.9935604213445 0.5538299671769 1.408345231465 0.9937756951314
1.088074050042 0.1604818366984 0 0.2061993865679 0 0.9839448667101 0.5436311313467 1.40816478179 0.9935842993477
1.099150806983 0.156965691391 0 0.2016815730858 0 0.9741827194337 0.5332768105394 1.407978800149 0.9933870360287
1.11034032697 0.1534919642235 0 0.197218261687 0 0.9642751841423 0.5227682824554 1.407787117955 0.9931837263595
1.121643757949 0.1500609212583 0 0.1928097942288 0 0.9542236531147 0.512107023829 1.407589561541 0.9929741861394
1.133062259549 0.1466728138772 0 0.188456493706 0 0.9440297112877 0.5012947157397 1.407385952014 0.9927582256239
1.144597003207 0.143327878576 0 0.1841586639864 0 0.9336951410236 0.4903332486681 1.407176105102 0.9925356493618
1.156249172284 0.1400263367688 0 0.1799165895598 0 0.9232219266056 0.4792247272643 1.406959830992 0.9923062560278
1.16801996219 0.1367683946017 0 0.1757305352988 0 0.9126122584328 0.4679714747977 1.406736934175 0.9920698382506
1.179910580501 0.1335542427778 0 0.1716007462333 0 0.9018685368833 0.4565760372534 1.40650721327 0.9918261824364
1.191922247089 0.1303840563918 0 0.1675274473382 0 0.8909933758133 0.4450411870448 1.406270460862 0.9915750685872
1.204056194244 0.127257994776 0 0.1635108433361 0 0.879989605661 0.4333699263048 1.406026463322 0.9913162701142
1.2163136668 0.1241762013578 0 0.1595511185134 0 0.8688602761231 0.4215654897254 1.405775000625 0.9910495536463
1.228695922264 0.1211388035281 0 0.1556484365518 0 0.857608658372 0.4096313469087 1.405515846166 0.9907746788334
1.241204230945 0.1181459125226 0 0.1518029403754 0 0.846238246781 0.3975712041974 1.40524876657 0.9904913981439
1.253839876083 0.1151976233142 0 0.1480147520129 0 0.834752760128 0.385389005951 1.404973521497 0.9901994566573
1.266604153983 0.1122940145192 0 0.1442839724761 0 0.8231561422446 0.3730889352348 1.404689863437 0.9898985918509
1.279498374145 0.1094351483147 0 0.1406106816553 0 0.8114525620823 0.3606754138894 1.404397537509 0.989588533381
1.292523859402 0.1066210703703 0 0.1369949382303 0 0.7996464131657 0.3481531019514 1.404096281243 0.9892690028583
1.305681946051 0.1038518097929 0 0.1334367795996 0 0.7877423124059 0.3355268963946 1.403785824368 0.9889397136166
1.318973983995 0.101127379084 0 0.1299362218263 0 0.7757450982474 0.3228019291645 1.403465888588 0.9886003704771
1.332401336878 0.09844777411219 0 0.1264932596021 0 0.7636598281247 0.3099835644801 1.403136187349 0.9882506695045
1.345965382225 0.09581297409859 0 0.1231078662286 0 0.7514917752053 0.2970773953803 1.402796425609 0.9878902977582
1.359667511588 0.09322294161665 0 0.1197799936172 0 0.7392464244008 0.2840892394925 1.402446299591 0.9875189330366
1.373509130682 0.09067762260636 0 0.1165095723076 0 0.7269294676278 0.2710251340059 1.402085496544 0.9871362436148
1.387491659533 0.08817694640289 0 0.1132965115042 0 0.7145467983042 0.257891329834 1.401713694482 0.9867418879754
1.401616532624 0.0857208257797 0 0.1101406991315 0 0.7021045050695 0.2446942849544 1.401330561926 0.9863355145329
1.415885199041 0.08330915700649 0 0.107042001909 0 0.6896088647224 0.2314406569174 1.40093575764 0.985916761351
1.430299122621 0.08094181992182 0 0.104000265444 0 0.6770663343698 0.2181372945191 1.400528930355 0.9854852558525
1.444859782103 0.07861867802072 0 0.1010153143444 0 0.6644835427878 0.2047912286381 1.400109718489 0.9850406145227
1.459568671282 0.07633957855714 0 0.09808695235038 0 0.6518672809978 0.1914096622408 1.399677749862 0.9845824426046
1.474427299157 0.07410435266145 0 0.09521496248527 0 0.6392244920671 0.1779999595618 1.3992326414 0.9841103337874
1.489437190092 0.0719128154728 0 0.09239910722565 0 0.6265622601438 0.1645696344749 1.398773998837 0.9836238698873
1.504599883967 0.06976476628655 0 0.08963912869079 0 0.6138877987457 0.1511263380711 1.398301416402 0.9831226205205
1.519916936338 0.06765998871657 0 0.08693474885117 0 0.6012084383231 0.1376778454673 1.397814476507 0.9826061427681
1.535389918599 0.06559825087245 0 0.08428566975619 0 0.5885316131232 0.1242320418731 1.397312749424 0.9820739808343
1.551020418138 0.06357930555144 0 0.08169157378078 0 0.5758648473865 0.1107969079509 1.396795792953 0.9815256656952
1.566810038506 0.06160289044517 0 0.07915212389099 0 0.5632157409122 0.097380504505 1.396263152085 0.9809607147404
1.582760399577 0.05966872836083 0 0.07666696392822 0 0.5505919540336 0.08399095654585 1.395714358655 0.9803786314066
1.598873137714 0.05777652745683 0 0.074235718912 0 0.5380011920491 0.07063643677656 1.39514893099 0.9797789048021
1.61514990594 0.05592598149265 0 0.07185799536097 0 0.5254511891597 0.05732514855608 1.394566373546 0.9791610093242
1.631592374108 0.05411677009269 0 0.06953338163197 0 0.512949691968 0.0440653083972 1.393966176543 0.978524404267
1.648202229066 0.05234855902397 0 0.06726144827682 0 0.5005044425979 0.03086512806249 1.39334781558 0.9778685334219
1.664981174838 0.05062100048735 0 0.06504174841645 0 0.4881231614994 0.01773279632563 1.392710751258 0.9771928246686
1.681930932793 0.04893373342197 0 0.06287381813215 0 0.4758135300041 0.004676460469339 1.392054428782 0.9764966895587
1.699053241824 0.04728638382268 0 0.0607571768734 0 0.4635831727046 0 1.391378277562 0.9757795228898
1.716349858529 0.04567856507015 0 0.05869132788199 0 0.4514396397287 0 1.390681710803 0.9750407022714
1.733822557384 0.04410987827318 0 0.05667575863186 0 0.4393903889874 0 1.389964125087 0.9742795876827
1.751473130933 0.04257991262295 0 0.05470994128431 0 0.4274427684739 0 1.389224899949 0.9734955210211
1.769303389967 0.04108824575875 0 0.05279333315788 0 0.4156039986941 0 1.388463397444 0.972687825643
1.787315163711 0.03963444414486 0 0.05092537721257 0 0.4038811553104 0 1.387678961703 0.9718558058951
1.805510300011 0.03821806345798 0 0.04910550254768 0 0.3922811520803 0 1.386870918487 0.9709987466389
1.823890665527 0.03683864898485 0 0.04733312491271 0 0.3808107241722 0 1.386038574729 0.9701159127653
1.842458145919 0.03549573602955 0 0.04560764723067 0 0.3694764119393 0 1.385181218068 0.9692065487019
1.861214646045 0.03418885033001 0 0.04392846013321 0 0.3582845452325 0 1.384298116378 0.9682698779123
1.880162090154 0.03291750848304 0 0.04229494250681 0 0.3472412283292 0 1.38338851729 0.967305102387
1.899302422084 0.03168121837754 0 0.04070646204935 0 0.3363523255553 0 1.382451647701 0.9663114021273
1.918637605463 0.03047947963519 0 0.03916237583632 0 0.3256234476719 0 1.381486713282 0.9652879346208
1.938169623907 0.02931178405803 0 0.03766203089597 0 0.3150599390959 0 1.380492897979 0.9642338343108
1.957900481226 0.02817761608238 0 0.0362047647925 0 0.3046668660201 0 1.379469363502 0.9631482120575
1.977832201632 0.02707645323851 0 0.03478990621666 0 0.2944490054908 0 1.378415248817 0.9620301545937
1.997966829938 0.02600776661524 0 0.03341677558279 0 0.2844108354991 0 1.377329669617 0.9608787239737
2.018306431779 0.02497102132913 0 0.03208468563155 0 0.2745565261334 0 1.376211717808 0.9596929570158
2.038853093817 0.02396567699726 0 0.03079294203747 0 0.2648899318361 0 1.37506046097 0.9584718647404
2.059608923953 0.02299118821323 0 0.02954084402053 0 0.2554145847995 0 1.373874941827 0.9572144318024
2.080576051552 0.02204700502545 0 0.02832768496071 0 0.2461336895309 0 1.372654177705 0.9559196159192
2.101756627653 0.02113257341727 0 0.02715275301487 0 0.2370501186069 0 1.371397159992 0.9545863472951
2.123152825194 0.02024733578802 0 0.02601533173484 0 0.2281664096325 0 1.370102853588 0.9532135280425
2.144766839234 0.01939073143446 0 0.02491470068605 0 0.2194847634099 0 1.368770196361 0.9518000315998
2.166600887176 0.01856219703179 0 0.02385013606556 0 0.2110070433187 0 1.367398098597 0.950344702149
2.188657209 0.01776116711363 0 0.02282091131873 0 0.2027347758962 0 1.365985442444 0.948846354031
2.210938067486 0.01698707455021 0 0.02182629775368 0 0.1946691526036 0 1.364531081367 0.9473037711612
2.233445748452 0.016239351024 0 0.02086556515242 0 0.1868110327548 0 1.363033839595 0.9457157064468
2.256182560984 0.01551742750224 0 0.01993798237795 0 0.1791609475771 0 1.361492511576 0.9440808812049
2.279150837676 0.01482073470552 0 0.01904281797639 0 0.1717191053672 0 1.359905861426 0.9423979845843
2.302352934868 0.01414870357183 0 0.01817934077316 0 0.1644853976988 0 1.358272622394 0.9406656729919
2.325791232887 0.0135007657153 0 0.01734682046245 0 0.1574594066338 0 1.356591496322 0.9388825695239
2.349468136294 0.01287635387903 0 0.01654452818905 0 0.1506404128802 0 1.354861153119 0.9370472634051
2.373386074127 0.01227490238133 0 0.01577173712168 0 0.1440274048396 0 1.353080230237 0.9351583094355
2.397547500153 0.01169584755473 0 0.01502772301709 0 0.1376190884788 0 1.351247332162 0.9332142274481
2.421954893117 0.01113862817708 0 0.01431176477396 0 0.1314138979574 0 1.34936102991 0.9312135017778
2.446610757001 0.01060268589413 0 0.0136231449759 0 0.125410006942 0 1.347419860545 0.9291545807449
2.471517621276 0.0100874656331 0 0.01296115042277 0 0.1196053405324 0 1.345422326699 0.9270358761531
2.496678041162 0.00959241600651 0 0.01232507264959 0 0.1139975877244 0 1.343366896124 0.9248557628064
2.522094597895 0.009116989705728 0 0.0117142084322 0 0.1085842143334 0 1.341252001249 0.9226125780452
2.547769898985 0.008660643883832 0 0.0111278602792 0 0.1033624763016 0 1.339076038767 0.9203046213052
2.573706578489 0.008222840527108 0 0.01056533690926 0 0.09832943331105 0 1.336837369241 0.9179301537013
2.599907297279 0.007803046814779 0 0.01002595371333 0 0.09348196262691 0 1.334534316739 0.9154873976386
2.626374743314 0.007400735466483 0 0.009509033201111 0 0.08881677309569 0 1.332165168494 0.9129745364545
2.653111631917 0.00701538507706 0 0.009013905431219 0 0.08433041922494 0 1.329728174601 0.9103897140933
2.680120706054 0.006646480438235 0 0.008539908424499 0 0.08001931527373 0 1.327221547743 0.9077310348186
2.707404736615 0.006293512846822 0 0.00808638856004 0 0.07587974928556 0 1.324643462955 0.9049965629647
2.734966522697 0.005955980399108 0 0.00765270095341 0 0.07190789699895 0 1.321992057437 0.9021843227322
2.762808891893 0.005633388271075 0 0.007238209816714 0 0.06809983557425 0 1.319265430399 0.8992922980303
2.790934700582 0.005325248984199 0 0.006842288800115 0 0.06445155707942 0 1.316461642967 0.8963184323708
2.819346834219 0.005031082656563 0 0.006464321314477 0 0.06095898168149 0 1.31357871813 0.8932606288176
2.848048207636 0.004750417239059 0 0.006103700834858 0 0.05761797049496 0 1.31061464075 0.8901167499953
2.877041765336 0.004482788736502 0 0.005759831184619 0 0.05442433804302 0 1.307567357636 0.8868846181634
2.906330481801 0.004227741413502 0 0.005432126799933 0 0.05137386429206 0 1.304434777669 0.8835620153583
2.93591736179 0.003984827984973 0 0.00512001297458 0 0.04846230622462 0 1.301214772017 0.8801466836105
2.965805440652 0.003753609791207 0 0.004822926084881 0 0.04568540892105 0 1.297905174408 0.8766363252414
2.995997784638 0.00353365695745 0 0.004540313794744 0 0.04303891612429 0 1.29450378149 0.873028603245
3.026497491211 0.003324548537985 0 0.004271635240792 0 0.04051858026744 0 1.291008353281 0.8693211417604
3.05730768937 0.003125872644738 0 0.004016361197596 0 0.0381201719478 0 1.287416613702 0.8655115266417
3.088431539964 0.00293722656045 0 0.003773974223102 0 0.03583948883572 0 1.283726251214 0.861597306131
3.119872236024 0.002758216836536 0 0.003543968784354 0 0.03367236401061 0 1.279934919554 0.8575759916414
3.151633003082 0.002588459375721 0 0.003325851363683 0 0.03161467372057 0 1.276040238586 0.8534450586565
3.183717099511 0.002427579499639 0 0.003119140545551 0 0.02966234456547 0 1.272039795263 0.8492019477543
3.21612781685 0.002275212001563 0 0.002923367084314 0 0.0278113601073 0 1.267931144718 0.8448440657614
3.248868480151 0.002131001184502 0 0.002738073953165 0 0.02605776691415 0 1.263711811482 0.8403687870472
3.281942448312 0.001994600884907 0 0.002562816374595 0 0.02439768004755 0 1.259379290845 0.8357734549635
3.315353114428 0.001865674482269 0 0.002397161832727 0 0.0228272880053 0 1.254931050354 0.8310553834404
3.349103906133 0.001743894894921 0 0.002240690067919 0 0.02134285713412 0 1.250364531477 0.8262118587439
3.383198285957 0.001628944562374 0 0.002092993054073 0 0.01994073552872 0 1.24567715142 0.8212401414069
3.417639751678 0.001520515414558 0 0.001953674959105 0 0.01861735643526 0 1.240866305115 0.8161374683393
3.452431836684 0.001418308828343 0 0.001822352089089 0 0.01736924117906 0 1.235929367396 0.8109010551298
3.487578110331 0.001322035571758 0 0.001698652816579 0 0.01619300163702 0 1.230863695347 0.8055280985448
3.523082178312 0.001231415736337 0 0.001582217493684 0 0.01508534227672 0 1.225666630864 0.8000157792372
3.558947683028 0.001146178658036 0 0.001472698350459 0 0.01404306178431 0 1.220335503407 0.794361264673
3.595178303958 0.001066062827204 0 0.001369759379221 0 0.01306305430421 0 1.214867632979 0.7885617122852
3.63177775804 0.0009908157880761 0 0.001273076205422 0 0.01214231031346 0 1.209260333321 0.7826142728664
3.668749800052 0.0009201940283066 0 0.001182335945699 0 0.01127791715394 0 1.203510915345 0.7765160942086
3.706098222994 0.0008539628590392 0 0.00109723705379 0 0.01046705924532 0 1.19761669081 0.7702643250005
3.74382685848 0.0007918962860513 0 0.001017489154963 0 0.009707018001523 0 1.191574976245 0.7638561189931
3.781939577131 0.0007337768725004 0 0.0009428128696686 0 0.008995171472852 0 1.185383097145 0.7572886394423
3.820440288972 0.0006793955938158 0 0.0008729396270872 0 0.008328993735628 0 1.179038392421 0.7505590638398
3.859332943831 0.0006285516852845 0 0.0008076114692996 0 0.007706054050395 0 1.172538219148 0.7436645889404
3.898621531746 0.0005810524828803 0 0.0007465808467712 0 0.007124015809128 0 1.165879957594 0.7366024360964
3.938310083376 0.0005367132578929 0 0.0006896104058703 0 0.006580635291096 0 1.159061016542 0.7293698569086
3.978402670412 0.0004953570459094 0 0.0006364727691308 0 0.006073760246185 0 1.152078838928 0.7219641392007
4.018903405993 0.0004568144707011 0 0.0005869503089682 0 0.005601328323675 0 1.144930907787 0.7143826133291
4.059816445135 0.0004209235635668 0 0.0005408349155586 0 0.005161365363547 0 1.137614752525 0.706622658832
4.101145985148 0.0003875295786766 0 0.000497927759577 0 0.004751983566526 0 1.130127955514 0.6986817114286
4.142896266074 0.0003564848049543 0 0.0004580390504909 0 0.004371379558176 0 1.122468159029 0.6905572703732
4.185071571118 0.0003276483750312 0 0.0004209877910881 0 0.004017832361452 0 1.11463307252 0.6822469061703
4.22767622709 0.0003008860717899 0 0.0003866015289102 0 0.00368970129127 0 1.10662048023 0.6737482686562
4.270714604847 0.0002760701330108 0 0.0003547161052471 0 0.003385423783769 0 1.098428249168 0.6650590954505
4.314191119742 0.0002530790546169 0 0.0003251754023309 0 0.00310351317215 0 1.090054337423 0.65617722078
4.358110232075 0.0002317973930037 0 0.000297831089354 0 0.002842556420111 0 1.081496802838 0.6471005846773
4.402476447556 0.0002121155669215 0 0.0002725423679124 0 0.002601211823205 0 1.072753812037 0.6378272425531
4.447294317761 0.0001939296593649 0 0.0002491757174584 0 0.002378206687619 0 1.0638236498 0.6283553751403
4.492568440604 0.0001771412199063 0 0.0002276046413228 0 0.00217233499525 0 1.054704728783 0.6186832988079
4.538303460804 0.0001616570678909 0 0.0002077094138456 0 0.001982455063215 0 1.045395599589 0.6088094762374
4.584504070366 0.0001473890968947 0 0.0001893768291274 0 0.001807487205326 0 1.035894961165 0.5987325274555
4.631175009059 0.000134254080824 0 0.0001724999518929 0 0.00164641140246 0 1.026201671536 0.5884512412121
4.678321064904 0.0001221734820192 0 0.0001569778709261 0 0.001498264988152 0 1.016314758839 0.5779645866923
4.725947074666 0.0001110732617 0 0.0001427154555171 0 0.00136214035523 0 1.00623343267 0.5672717255465
4.774057924346 0.0001008836930721 0 0.0001296231153266 0 0.001237182688779 0 0.9959570957093 0.5563720242203
4.822658549688 9.153917739251e-05 0 0.0001176165640523 0 0.001122587730237 0 0.985485355607 0.5452650665646
4.871753936682 8.297806326734e-05 0 0.0001066165872495 0 0.00101759957698 0 0.9748180371139 0.5339506666993
4.921349122076 7.514246943758e-05 0 9.65488146322e-05 0 0.0009215085213121 0 0.9639551944228 0.5224288821045
4.971449193891 6.797811128313e-05 0 8.734349715208e-05 0 0.000833648932366 0 0.9528971236942 0.510700026906
5.022059291948 6.143413125558e-05 0 7.893528912585e-05 0 0.0007533971840396 0 0.9416443757335 0.498764685321
5.07318460839 5.546293342778e-05 0 7.126303565156e-05 0 0.0006801696317189 0 0.9301977687795 0.4866237252229
5.124830388217 5.002002232692e-05 0 6.426956552914e-05 0 0.0006134206401972 0 0.9185584013653 0.4742783117819
5.177001929826 4.506384619684e-05 0 5.790148987167e-05 0 0.0005526406648656 0 0.9067276652036 0.4617299211323
5.229704585549 4.05556448144e-05 0 5.210900656821e-05 0 0.0004973543879401 0 0.8947072580487 0.4489803540146
5.282943762207 3.645930196463e-05 0 4.684571073255e-05 0 0.0004471189111949 0 0.8824991964783 0.4360317493322
5.336724921666 3.274120265953e-05 0 4.206841124693e-05 0 0.000401522006388 0 0.8701058285367 0.4228865975623
5.391053581389 2.937009516645e-05 0 3.773695348556e-05 0 0.0003601804243018 0 0.8575298461759 0.4095477539512
5.445935315013 2.631695789336e-05 0 3.381404827852e-05 0 0.0003227382630694 0 0.8447742974248 0.3960184514218
5.501375752913 2.355487116079e-05 0 3.026510715458e-05 0 0.0002888653962202 0 0.8318425982139 0.3823023131154
5.557380582781 2.105889387311e-05 0 2.705808387896e-05 0 0.0002582559606514 0 0.8187385437755 0.3684033644836
5.613955550213 1.880594508587e-05 0 2.416332228191e-05 0 0.0002306269045287 0 0.8054663195378 0.3543260448438
5.671106459295 1.677469045038e-05 0 2.155341035407e-05 0 0.0002057165949128 0 0.7920305114244 0.3400752183022
5.728839173198 1.494543350264e-05 0 1.920304056606e-05 0 0.0001832834847334 0 0.7784361154655 0.3256561839493
5.787159614784 1.330001174988e-05 0 1.708887635257e-05 0 0.0001631048385535 0 0.764688546626 0.3110746852224
5.846073767207 1.182169749577e-05 0 1.518942468486e-05 0 0.0001449755164138 0 0.7507936467475 0.2963369183304
5.905587674534 1.049510333326e-05 0 1.348491464086e-05 0 0.0001287068148965 0 0.7367576915007 0.2814495396272
5.96570744236 9.306092223872e-06 0 1.195718186796e-05 0 0.0001141253644172 0 0.7225873962398 0.2664196718216
6.026439238434 8.24169207194e-06 0 1.05895588216e-05 0 0.0001010720816308 0 0.708289920647 0.2512549089034
6.087789293296 7.290014693965e-06 0 9.366770650761e-06 0 8.940117572801e-05 0 0.6938728720549 0.2359633196671
6.149763900914 6.440179075059e-06 0 8.27483659201e-06 0 7.897920730093e-05 0 0.6793443073302 0.2205534497104
6.212369419328 5.682238797636e-06 0 7.300976724282e-06 0 6.968419837201e-05 0 0.6647127332038 0.2050343217842
6.275612271305 5.007113521428e-06 0 6.433523929159e-06 0 6.140479210332e-05 0 0.6499871049301 0.1894154343698
6.339498944995 4.406524388708e-06 0 5.66184089453e-06 0 5.40394606411e-05 0 0.6351768231592 0.1737067583626
6.404035994601 3.872933224286e-06 0 4.976241994085e-06 0 4.749575949636e-05 0 0.6202917289104 0.1579187317397
6.469230041046 3.399485396351e-06 0 4.36791987053e-06 0 4.168962681963e-05 0 0.6053420965323 0.1420622520936
6.535087772657 2.979956201512e-06 0 3.828876546981e-06 0 3.654472589413e-05 0 0.5903386245465 0.1261486669198
6.601615945849 2.608700635449e-06 0 3.351858888429e-06 0 3.199182914818e-05 0 0.5752924242694 0.1101897615492
6.668821385817 2.280606409338e-06 0 2.930298233638e-06 0 2.79682419719e-05 0 0.5602150061195 0.09419774462431
6.736710987238 1.991050071663e-06 0 2.558254017085e-06 0 2.441726461689e-05 0 0.5451182635233 0.0781852310289
6.805291714979 1.735856095119e-06 0 2.230361200666e-06 0 2.128769045804e-05 0 0.5300144543412 0.06216522218732
6.87457060481 1.511258788969e-06 0 1.941781335768e-06 0 1.853333890541e-05 0 0.5149161797495 0.04615108366534
6.944554764124 1.313866898454e-06 0 1.688157077877e-06 0 1.61126212688e-05 0 0.4998363605248 0.03015652001604
7.015251372672 1.140630754596e-06 0 1.465569978116e-06 0 1.398813789893e-05 0 0.4847882106932 0.01419554683066
7.086667683292 9.888118399014e-07 0 1.270501378931e-06 0 1.212630495622e-05 0 0.4697852085232 0
7.158811022661 8.559546381353e-07 0 1.099796244513e-06 0 1.049700919011e-05 0 0.4548410648585 0
7.231688792039 7.398606392674e-07 0 9.506297603598e-07 0 9.073289148494e-06 0 0.4399696888081 0
7.305308468034 6.385643740597e-07 0 8.204765406736e-07 0 7.831041277599e-06 0 0.4251851508307 0
7.379677603368 5.503113563419e-07 0 7.070822869028e-07 0 6.748749416833e-06 0 0.4105016432766 0
7.454803827647 4.73537814891e-07 0 6.084377457042e-07 0 5.807236240477e-06 0 0.3959334384717 0
7.530694848152 4.06852100889e-07 0 5.227548198171e-07 0 4.989435247829e-06 0 0.3814948444555 0
7.607358450623 3.490176611657e-07 0 4.484446907782e-07 0 4.280181955383e-06 0 0.367200158514 0
7.684802500059 2.989374718008e-07 0 3.840978180188e-07 0 3.666022998139e-06 0 0.3530636186728 0
7.763034941527 2.556398311216e-07 0 3.284656846162e-07 0 3.135041901861e-06 0 0.3390993533469 0
7.842063800978 2.182654156621e-07 0 2.804441657974e-07 0 2.676700343704e-06 0 0.3253213293741 0
7.921897186065 1.86055507218e-07 0 2.390584021545e-07 0 2.281693774563e-06 0 0.311743298684 0
8.00254328698 1.583413037015e-07 0 2.034490654102e-07 0 1.94182033262e-06 0 0.2983787438892 0
8.084010377292 1.345342310546e-07 0 1.728599104208e-07 0 1.649862033395e-06 0 0.2852408231088 0
8.166306814795 1.141171779946e-07 0 1.466265129029e-07 0 1.399477276939e-06 0 0.2723423143645 0
8.24944104237 9.663657980667e-08 0 1.241660980838e-07 0 1.185103767348e-06 0 0.2596955599157 0
8.333421588843 8.169528177116e-08 0 1.049683710834e-07 0 1.001870993316e-06 0 0.2473124109214 0
8.41825706987 6.894611706926e-08 0 8.858726531552e-08 0 8.45521470713e-07 0 0.2352041728402 0
8.50395618881 5.808613816583e-08 0 7.463353052473e-08 0 7.123399990847e-07 0 0.2233815519971 0
8.590527737629 4.885144468586e-08 0 6.276808724536e-08 0 5.990902332578e-07 0 0.2118546037619 0
8.677980597792 4.101255468426e-08 0 5.269607945334e-08 0 5.029579188556e-07 0 0.2006326827906 0
8.766323741182 3.437026994308e-08 0 4.416156198259e-08 0 4.215001863249e-07 0 0.1897243957935 0
8.855566231015 2.875198951001e-08 0 3.694276387622e-08 0 3.526003419744e-07 0 0.1791375572898 0
8.945717222772 2.400842911188e-08 0 3.08478732371e-08 0 2.944276364657e-07 0 0.1688791488058 0
9.03678596514 2.0010707333e-08 0 2.571129332604e-08 0 2.454015311291e-07 0 0.1589552819649 0
9.128781800957 1.664776253829e-08 0 2.139032362631e-08 0 2.041600203723e-07 0 0.1493711658999 0
9.221714168174 1.382406744492e-08 0 1.776222334976e-08 0 1.695316043037e-07 0 0.1401310793959 0
9.315592600821 1.14576110029e-08 0 1.472161840204e-08 0 1.405105395029e-07 0 0.1312383481432 0
9.410426729985 9.478119837853e-09 0 1.217821615574e-08 0 1.162350276644e-07 0 0.1226953274455 0
9.5062262848 7.825493938976e-09 0 1.005479550213e-08 0 9.596803163972e-08 0 0.114503390683 0
9.603001093445 6.448433546708e-09 0 8.285442571013e-09 0 7.908043625909e-08 0 0.1066629237865 0
9.700761084149 5.303236311048e-09 0 6.814005227383e-09 0 6.503629726895e-08 0 0.09917332592219 0
9.799516286213 4.352745758401e-09 0 5.592741980859e-09 0 5.337994584359e-08 0 0.09203301652581 0
9.899276831039 3.565433927128e-09 0 4.581143285417e-09 0 4.372473847609e-08 0 0.08523944876518 0
10.00005295317 2.914602715759e-09 0 3.744905370246e-09 0 3.574326270321e-08 0 0.078789129437 0
10.10185499132 2.377690039131e-09 0 3.055038735871e-09 0 2.915882814352e-08 0 0.07267764523553 0
10.20469338949 1.935668312999e-09 0 2.487095281003e-09 0 2.373808980678e-08 0 0.06689969525595 0
10.30857869797 1.572524093558e-09 0 2.02049970343e-09 0 1.928466664745e-08 0 0.06144912952052 0
10.41352157446 1.274808891444e-09 0 1.637972351358e-09 0 1.563363296716e-08 0 0.05631899324141 0
10.51953278516 1.031252266934e-09 0 1.325032098418e-09 0 1.264677360348e-08 0 0.05150157646067 0
10.62662320588 8.324293009311e-10 0 1.069569084854e-09 0 1.020850595663e-08 0 0.04698846863747 0
10.73480382314 6.70475431455e-10 0 8.614783175413e-10 0 8.222382883597e-09 0 0.0427706176865 0
10.8440857353 5.388424543012e-10 0 6.923461609084e-10 0 6.608100409565e-09 0 0.03883839291025 0
10.95448015371 4.320902155752e-10 0 5.551826875029e-10 0 5.298943146963e-09 0 0.03518165121404 0
11.06599840384 3.457091790074e-10 0 4.441936988558e-10 0 4.239608347772e-09 0 0.03178980594603 0
11.17865192648 2.759696382266e-10 0 3.545869818317e-10 0 3.38435671658e-09 0 0.02865189766749 0
11.29245227887 2.197938690931e-10 0 2.824080401296e-10 0 2.695444549294e-09 0 0.02575666613123 0
11.40741113591 1.746479850994e-10 0 2.244011417971e-10 0 2.141797500647e-09 0 0.02309262272965 0
11.52354029134 1.384506747948e-10 0 1.778920580667e-10 0 1.697891384602e-09 0 0.02064812266898 0
11.64085165898 1.09496368929e-10 0 1.406893426015e-10 0 1.342809933757e-09 0 0.01841143613259 0
11.75935727394 8.639071098963e-11 0 1.110014190871e-10 0 1.05945344157e-09 0 0.0163708177151 0
11.87906929381 6.799649220198e-11 0 8.736711436802e-11 0 8.338757356297e-10 0 0.01451457343884 0
12 5.338846472303e-11 0 6.859759896929e-11 0 6.547300287611e-10 0 0.0128311247058 0


==> figures/dynamics_thermal.dat <==
tau S_r0 C_r0 S_r001 C_r001 S_r01 C_r01 S_r05 C_r05
0 1.414213562373 1 1.414213562373 1 1.414213562373 1 1.414213562373 1
0.004 1.408568006762 0.9920319148371 1.408568006762 0.9920315993013 1.408568006762 0.9920290463302 1.408568006762 0.9920239467625
0.008 1.40294498827 0.9841273200553 1.40294498827 0.9841260629457 1.40294498827 0.9841158917867 1.40294498827 0.9840955748647
0.012 1.397344416927 0.9762857097579 1.397344416927 0.976282892534 1.397344416927 0.9762600986318 1.397344416927 0.9762145677409
0.016 1.391766203124 0.9685065820792 1.391766203124 0.9685015936282 1.391766203124 0.9684612325248 1.391766203124 0.9683806110949
0.02 1.386210257611 0.9607894391523 1.386210257611 0.9607816757201 1.386210257611 0.9607188624953 1.386210257611 0.9605933928829
0.024 1.380676491491 0.9531337870775 1.380676491491 0.9531226521998 1.380676491491 0.9530325609164 1.380676491491 0.9528526032967
0.028 1.375164816224 0.9455391358904 1.375164816224 0.9455240403251 1.375164816224 0.9454019034786 1.375164816224 0.9451579347464
0.032 1.369675143624 0.9380049995307 1.369675143624 0.9379853611904 1.369675143624 0.9378264691637 1.369675143624 0.9375090818446
0.036 1.364207385855 0.9305308958112 1.364207385855 0.9305061396961 1.364207385855 0.9303058402191 1.364207385855 0.9299057413887
0.04 1.358761455434 0.9231163463866 1.358761455434 0.9230859045186 1.358761455434 0.9228396021319 1.358761455434 0.9223476123456
0.044 1.353337265225 0.9157608767233 1.353337265225 0.9157241880801 1.353337265225 0.9154273436034 1.353337265225 0.9148343958347
0.048 1.347934728441 0.9084640160687 1.347934728441 0.9084205265188 1.347934728441 0.9080686565242 1.347934728441 0.9073657951119
0.052 1.342553758641 0.9012252974212 1.342553758641 0.9011744596592 1.342553758641 0.9007631359488 1.342553758641 0.8999415155535
0.056 1.337194269731 0.8940442575004 1.337194269731 0.8939855309831 1.337194269731 0.8935103800708 1.337194269731 0.8925612646406
0.06 1.331856175957 0.8869204367172 1.331856175957 0.8868532876001 1.331856175957 0.8863099901984 1.331856175957 0.8852247519428
0.064 1.32653939191 0.8798533791446 1.32653939191 0.879777280219 1.32653939191 0.8791615707297 1.32653939191 0.8779316891031
0.068 1.321243832522 0.8728426324887 1.321243832522 0.8727570631191 1.321243832522 0.8720647291285 1.321243832522 0.8706817898216
0.072 1.315969413063 0.8658877480592 1.315969413063 0.8657921941218 1.315969413063 0.8650190759006 1.315969413063 0.8634747698408
0.076 1.310716049143 0.8589882807411 1.310716049143 0.8588822345622 1.310716049143 0.8580242245691 1.310716049143 0.8563103469299
0.08 1.305483656708 0.8521437889662 1.305483656708 0.8520267492616 1.305483656708 0.8510797916515 1.305483656708 0.8491882408697
0.084 1.300272152039 0.8453538346847 1.300272152039 0.8452253064993 1.300272152039 0.8441853966357 1.300272152039 0.8421081734375
0.088 1.295081451753 0.8386179833371 1.295081451753 0.8384774779852 1.295081451753 0.8373406619568 1.295081451753 0.8350698683919
0.092 1.289911472797 0.8319358038267 1.289911472797 0.8317828388329 1.289911472797 0.8305452129741 1.289911472797 0.8280730514584
0.096 1.284762132452 0.8253068684917 1.284762132452 0.8251409675319 1.284762132452 0.8237986779479 1.284762132452 0.8211174503145
0.1 1.279633348329 0.818730753078 1.279633348329 0.8185514459213 1.279633348329 0.8171006880169 1.279633348329 0.814202794575
0.104 1.274525038367 0.8122070367119 1.274525038367 0.8120138591629 1.274525038367 0.8104508771754 1.274525038367 0.8073288157772
0.108 1.269437120832 0.8057353018735 1.269437120832 0.805527795715 1.269437120832 0.8038488822512 1.269437120832 0.8004952473672
0.112 1.264369514319 0.7993151343694 1.264369514319 0.7990928473059 1.264369514319 0.797294342883 1.264369514319 0.793701824685
0.116 1.259322137744 0.7929461233067 1.259322137744 0.7927086089078 1.259322137744 0.7907869014986 1.259322137744 0.7869482849508
0.12 1.254294910351 0.7866278610666 1.254294910351 0.7863746787114 1.254294910351 0.7843262032928 1.254294910351 0.7802343672504
0.124 1.249287751703 0.780359943278 1.249287751703 0.7800906581001 1.249287751703 0.7779118962058 1.249287751703 0.7735598125218
0.128 1.244300581686 0.7741419687922 1.244300581686 0.7738561516243 1.244300581686 0.7715436309017 1.244300581686 0.7669243635408
0.132 1.239333320505 0.7679735396567 1.239333320505 0.7676707669766 1.239333320505 0.7652210607471 1.239333320505 0.7603277649077
0.136 1.234385888683 0.7618542610898 1.234385888683 0.7615341149668 1.234385888683 0.7589438417896 1.234385888683 0.7537697630336
0.14 1.229458207062 0.7557837414557 1.229458207062 0.7554458094967 1.229458207062 0.7527116327373 1.229458207062 0.7472501061267
0.144 1.224550196798 0.749761592239 1.224550196798 0.7494054675359 1.224550196798 0.7465240949373 1.224550196798 0.7407685441787
0.148 1.219661779364 0.7437874280202 1.219661779364 0.7434127090971 1.219661779364 0.7403808923557 1.219661779364 0.7343248289521
0.152 1.214792876544 0.7378608664506 1.214792876544 0.7374671572122 1.214792876544 0.7342816915563 1.214792876544 0.7279187139664
0.156 1.209943410436 0.7319815282283 1.209943410436 0.7315684379081 1.209943410436 0.7282261616808 1.209943410436 0.7215499544852
0.16 1.205113303448 0.7261490370737 1.205113303448 0.7257161801827 1.205113303448 0.7222139744283 1.205113303448 0.7152183075031
0.164 1.200302478299 0.7203630197053 1.200302478299 0.7199100159816 1.200302478299 0.7162448040352 1.200302478299 0.7089235317329
0.168 1.195510858015 0.7146231058161 1.195510858015 0.7141495801744 1.195510858015 0.7103183272556 1.195510858015 0.7026653875927
0.172 1.190738365931 0.7089289280495 1.190738365931 0.7084345105316 1.190738365931 0.7044342233413 1.190738365931 0.6964436371933
0.176 1.185984925685 0.7032801219763 1.185984925685 0.7027644477014 1.185984925685 0.6985921740219 1.185984925685 0.6902580443252
0.18 1.181250461224 0.697676326071 1.181250461224 0.6971390351867 1.181250461224 0.6927918634863 1.181250461224 0.6841083744468
0.184 1.176534896795 0.6921171816887 1.176534896795 0.6915579193228 1.176534896795 0.6870329783624 1.176534896795 0.677994394671
0.188 1.17183815695 0.6866023330423 1.17183815695 0.6860207492545 1.17183815695 0.6813152076985 1.17183815695 0.6719158737538
0.192 1.167160166541 0.6811314271795 1.167160166541 0.6805271769137 1.167160166541 0.6756382429442 1.167160166541 0.6658725820815
0.196 1.162500850719 0.6757041139606 1.162500850719 0.6750768569975 1.162500850719 0.6700017779319 1.162500850719 0.6598642916585
0.2 1.157860134935 0.6703200460356 1.157860134935 0.669669446946 1.157860134935 0.6644055088573 1.157860134935 0.6538907760958
0.204 1.153237944938 0.6649788788224 1.153237944938 0.6643046069207 1.153237944938 0.6588491342618 1.153237944938 0.6479518105985
0.208 1.148634206773 0.6596802704844 1.148634206773 0.6589819997826 1.148634206773 0.6533323550135 1.148634206773 0.6420471719541
0.212 1.14404884678 0.6544238819089 1.14404884678 0.6537012910707 1.14404884678 0.6478548742892 1.14404884678 0.6361766385209
0.216 1.139481791592 0.6492093766851 1.139481791592 0.648462148981 1.139481791592 0.6424163975563 1.139481791592 0.6303399902161
0.22 1.134932968138 0.6440364210831 1.134932968138 0.643264244345 1.134932968138 0.6370166325547 1.134932968138 0.624537008504
0.224 1.130402303635 0.6389046840319 1.130402303635 0.6381072506091 1.130402303635 0.6316552892791 1.130402303635 0.6187674763853
0.228 1.125889725594 0.6338138370985 1.125889725594 0.6329908438135 1.125889725594 0.6263320799616 1.125889725594 0.6130311783847
0.232 1.121395161811 0.6287635544671 1.121395161811 0.6279147025716 1.121395161811 0.6210467190534 1.121395161811 0.6073279005402
0.236 1.116918540376 0.6237535129178 1.116918540376 0.6228785080497 1.116918540376 0.6157989232084 1.116918540376 0.6016574303917
0.24 1.112459789661 0.6187833918061 1.112459789661 0.6178819439466 1.112459789661 0.610588411265 1.112459789661 0.5960195569696
0.244 1.108018838326 0.6138528730428 1.108018838326 0.6129246964734 1.108018838326 0.6054149042297 1.108018838326 0.5904140707843
0.248 1.103595615316 0.6089616410729 1.103595615316 0.6080064543335 1.103595615316 0.6002781252599 1.103595615316 0.5848407638145
0.252 1.09919004986 0.6041093828559 1.09919004986 0.6031269087028 1.09919004986 0.5951777996466 1.09919004986 0.5792994294969
0.256 1.094802071468 0.5992957878455 1.094802071468 0.5982857532104 1.094802071468 0.5901136547986 1.094802071468 0.573789862715
0.26 1.090431609933 0.5945205479702 1.090431609933 0.5934826839182 1.090431609933 0.5850854202248 1.090431609933 0.5683118597887
0.264 1.086078595326 0.5897833576129 1.086078595326 0.5887173993025 1.086078595326 0.580092827519 1.086078595326 0.5628652184631
0.268 1.081742958 0.5850839135917 1.081742958 0.5839896002343 1.081742958 0.5751356103422 1.081742958 0.5574497378987
0.272 1.077424628585 0.5804219151407 1.077424628585 0.5792989899601 1.077424628585 0.5702135044078 1.077424628585 0.5520652186602
0.276 1.073123537987 0.5757970638905 1.073123537987 0.5746452740836 1.073123537987 0.5653262474642 1.073123537987 0.5467114627065
0.28 1.068839617388 0.5712090638488 1.068839617388 0.5700281605463 1.068839617388 0.5604735792801 1.068839617388 0.5413882733801
0.284 1.064572798246 0.5666576213822 1.064572798246 0.5654473596092 1.064572798246 0.5556552416277 1.064572798246 0.5360954553973
0.288 1.060323012291 0.5621424451968 1.060323012291 0.5609025838346 1.060323012291 0.5508709782674 1.060323012291 0.5308328148375
0.292 1.056090191527 0.5576632463198 1.056090191527 0.5563935480672 1.056090191527 0.5461205349326 1.056090191527 0.5256001591333
0.296 1.051874268229 0.5532197380809 1.051874268229 0.5519199694165 1.051874268229 0.5414036593136 1.051874268229 0.5203972970606
0.3 1.047675174941 0.548811636094 1.047675174941 0.5474815672384 1.047675174941 0.5367201010425 1.047675174941 0.5152240387287
0.304 1.043492844479 0.5444386582392 1.043492844479 0.5430780631175 1.043492844479 0.5320696116784 1.043492844479 0.5100801955702
0.308 1.039327209924 0.5401005246444 1.039327209924 0.5387091808496 1.039327209924 0.5274519446916 1.039327209924 0.5049655803313
0.312 1.035178204627 0.5357969576675 1.035178204627 0.5343746464235 1.035178204627 0.5228668554495 1.035178204627 0.499880007062
0.316 1.031045762203 0.5315276818787 1.031045762203 0.5300741880042 1.031045762203 0.5183141012009 1.031045762203 0.494823291107
0.32 1.026929816534 0.527292424043 1.026929816534 0.5258075359151 1.026929816534 0.5137934410618 1.026929816534 0.4897952490952
0.324 1.022830301763 0.5230909131025 1.022830301763 0.5215744226213 1.022830301763 0.5093046360008 1.022830301763 0.4847956989311
0.328 1.018747152299 0.5189228801589 1.018747152299 0.5173745827121 1.018747152299 0.5048474488242 1.018747152299 0.4798244597848
0.332 1.014680302812 0.5147880584568 1.014680302812 0.5132077528844 1.014680302812 0.5004216441622 1.014680302812 0.4748813520829
0.336 1.01062968823 0.5106861833662 1.01062968823 0.5090736719259 1.01062968823 0.4960269884541 1.01062968823 0.4699661974992
0.34 1.006595243746 0.5066169923656 1.006595243746 0.5049720806982 1.006595243746 0.4916632499343 1.006595243746 0.4650788189454
0.344 1.002576904806 0.5025802250254 1.002576904806 0.5009027221207 1.002576904806 0.4873301986187 1.002576904806 0.4602190405622
0.348 0.9985746071188 0.4985756229912 0.9985746071188 0.4968653411541 0.9985746071188 0.48302760629 0.9985746071188 0.45538668771
0.352 0.9945882866463 0.4946029299671 0.9945882866463 0.492859684784 0.9945882866463 0.4787552464845 0.9945882866463 0.4505815869599
0.356 0.9906178796077 0.4906618916992 0.9906178796077 0.4888855020049 0.9906178796077 0.4745128944781 0.9906178796077 0.4458035660849
0.36 0.9866633224763 0.48675225596 0.9866633224763 0.4849425438044 0.9866633224763 0.4703003272727 0.9866633224763 0.441052454051
0.364 0.9827245519791 0.4828737725312 0.9827245519791 0.4810305631469 0.9827245519791 0.4661173235831 0.9827245519791 0.4363280810085
0.368 0.9788015050956 0.4790261931888 0.9788015050956 0.4771493149585 0.9788015050956 0.4619636638227 0.9788015050956 0.4316302782831
0.372 0.9748941190572 0.4752092716861 0.9748941190572 0.4732985561107 0.9748941190572 0.4578391300914 0.9748941190572 0.4269588783673
0.376 0.9710023313454 0.4714227637391 0.9710023313454 0.4694780454056 0.9710023313454 0.4537435061613 0.9710023313454 0.4223137149119
0.38 0.9671260796917 0.4676664270099 0.9671260796917 0.4656875435599 0.9671260796917 0.4496765774646 0.9671260796917 0.4176946227173
0.384 0.9632653020759 0.4639400210916 0.9632653020759 0.4619268131903 0.9632653020759 0.4456381310798 0.9632653020759 0.4131014377254
0.388 0.9594199367254 0.4602433074931 0.9594199367254 0.458195618798 0.9594199367254 0.4416279557194 0.9594199367254 0.4085339970107
0.392 0.9555899221144 0.4565760496233 0.9555899221144 0.4544937267536 0.9555899221144 0.4376458417169 0.9555899221144 0.4039921387723
0.396 0.9517751969626 0.4529380127766 0.9517751969626 0.4508209052827 0.9517751969626 0.4336915810142 0.9517751969626 0.3994757023257
0.4 0.9479757002342 0.4493289641172 0.9479757002342 0.4471769244507 0.9479757002342 0.429764967149 0.9479757002342 0.3949845280943
0.404 0.9441913711372 0.445748672665 0.9441913711372 0.4435615561484 0.9441913711372 0.4258657952421 0.9441913711372 0.3905184576014
0.408 0.9404221491223 0.4421969092799 0.9404221491223 0.4399745740775 0.9404221491223 0.4219938619856 0.9404221491223 0.3860773334624
0.412 0.9366679738819 0.438673446648 0.9366679738819 0.436415753736 0.9366679738819 0.4181489656301 0.9366679738819 0.3816609993761
0.416 0.932928785349 0.4351780592664 0.932928785349 0.4328848724041 0.932928785349 0.4143309059728 0.932928785349 0.3772693001176
0.42 0.9292045236966 0.4317105234291 0.9292045236966 0.4293817091299 0.9292045236966 0.4105394843453 0.9292045236966 0.3729020815296
0.424 0.9254951293364 0.4282706172127 0.9254951293364 0.4259060447154 0.9254951293364 0.4067745036016 0.9254951293364 0.3685591905152
0.428 0.921800542918 0.4248581204619 0.921800542918 0.4224576617028 0.921800542918 0.4030357681063 0.921800542918 0.3642404750297
0.432 0.9181207053279 0.4214728147759 0.9181207053279 0.4190363443601 0.9181207053279 0.3993230837229 0.9181207053279 0.3599457840731
0.436 0.9144555576887 0.4181144834939 0.9144555576887 0.4156418786678 0.9144555576887 0.3956362578018 0.9144555576887 0.3556749676824
0.44 0.910805041358 0.4147829116816 0.910805041358 0.4122740523052 0.910805041358 0.3919750991688 0.910805041358 0.3514278769239
0.444 0.9071690979274 0.4114778861172 0.9071690979274 0.4089326546368 0.9071690979274 0.3883394181139 0.9071690979274 0.3472043638859
0.448 0.9035476692216 0.4081991952779 0.9035476692216 0.4056174766991 0.9035476692216 0.3847290263794 0.9035476692216 0.3430042816709
0.452 0.8999406972979 0.4049466293265 0.8999406972979 0.402328311187 0.8999406972979 0.3811437371488 0.8999406972979 0.3388274843883
0.456 0.8963481244445 0.4017199800976 0.8963481244445 0.3990649524408 0.8963481244445 0.3775833650355 0.8963481244445 0.3346738271473
0.46 0.8927698931802 0.3985190410845 0.8927698931802 0.3958271964331 0.8927698931802 0.3740477260718 0.8927698931802 0.3305431660492
0.464 0.8892059462533 0.3953436074261 0.8892059462533 0.392614840756 0.8892059462533 0.3705366376976 0.8892059462533 0.3264353581801
0.468 0.8856562266405 0.3921934758935 0.8856562266405 0.3894276846077 0.8856562266405 0.3670499187494 0.8856562266405 0.3223502616043
0.472 0.8821206775461 0.3890684448772 0.8821206775461 0.3862655287802 0.8821206775461 0.3635873894497 0.8821206775461 0.3182877353564
0.476 0.8785992424015 0.3859683143742 0.8785992424015 0.3831281756466 0.8785992424015 0.360148871396 0.8785992424015 0.3142476394346
0.48 0.8750918648635 0.3828928859751 0.8750918648635 0.3800154291483 0.8750918648635 0.3567341875498 0.8750918648635 0.3102298347937
0.484 0.8715984888139 0.3798419628514 0.8715984888139 0.3769270947826 0.8715984888139 0.3533431622266 0.8715984888139 0.306234183338
0.488 0.8681190583588 0.3768153497429 0.8681190583588 0.3738629795905 0.8681190583588 0.3499756210846 0.8681190583588 0.3022605479143
0.492 0.8646535178272 0.3738128529455 0.8646535178272 0.3708228921441 0.8646535178272 0.3466313911149 0.8646535178272 0.2983087923051
0.496 0.8612018117703 0.3708342802982 0.8612018117703 0.3678066425348 0.8612018117703 0.3433103006308 0.8612018117703 0.294378781222
0.5 0.8577638849607 0.3678794411714 0.8577638849607 0.3648140423609 0.8577638849607 0.3400121792571 0.8577638849607 0.2904703802984
0.504 0.8543396823916 0.3649481464545 0.8543396823916 0.3618449047158 0.8543396823916 0.3367368579208 0.8543396823916 0.2865834560831
0.508 0.8509291492756 0.3620402085435 0.8509291492756 0.3588990441761 0.8509291492756 0.33348416884 0.8509291492756 0.2827178760339
0.512 0.8475322310442 0.3591554413294 0.8475322310442 0.3559762767898 0.8475322310442 0.3302539455145 0.8475322310442 0.2788735085102
0.516 0.8441488733466 0.3562936601862 0.8441488733466 0.3530764200644 0.8441488733466 0.3270460227154 0.8441488733466 0.2750502227674
0.52 0.8407790220489 0.3534546819588 0.8407790220489 0.3501992929556 0.8407790220489 0.3238602364755 0.8407790220489 0.2712478889496
0.524 0.8374226232336 0.3506383249517 0.8374226232336 0.3473447158557 0.8374226232336 0.3206964240791 0.8374226232336 0.2674663780833
0.528 0.834079623198 0.3478444089171 0.834079623198 0.344512510582 0.834079623198 0.3175544240526 0.834079623198 0.2637055620714
0.532 0.8307499684543 0.3450727550434 0.8307499684543 0.3417025003656 0.8307499684543 0.3144340761548 0.8307499684543 0.2599653136862
0.536 0.8274336057277 0.3423231859438 0.8274336057277 0.3389145098403 0.8274336057277 0.3113352213669 0.8274336057277 0.2562455065636
0.54 0.8241304819565 0.3395955256449 0.8241304819565 0.3361483650312 0.8241304819565 0.3082577018835 0.8241304819565 0.2525460151965
0.544 0.8208405442906 0.3368895995756 0.8208405442906 0.3334038933436 0.8208405442906 0.3052013611027 0.8208405442906 0.2488667149286
0.548 0.8175637400909 0.3342052345557 0.8175637400909 0.3306809235525 0.8175637400909 0.3021660436171 0.8175637400909 0.2452074819484
0.552 0.8143000169285 0.3315422587849 0.8143000169285 0.327979285791 0.8143000169285 0.2991515952042 0.8143000169285 0.2415681932829
0.556 0.8110493225837 0.3289005018318 0.8110493225837 0.3252988115402 0.8110493225837 0.2961578628173 0.8110493225837 0.2379487267916
0.56 0.8078116050454 0.326279794623 0.8078116050454 0.3226393336179 0.8078116050454 0.2931846945765 0.8078116050454 0.2343489611603
0.564 0.80458681251 0.3236799694325 0.80458681251 0.3200006861685 0.80458681251 0.2902319397592 0.80458681251 0.2307687758954
0.568 0.8013748933808 0.3211008598706 0.8013748933808 0.3173827046519 0.8013748933808 0.2872994487915 0.8013748933808 0.2272080513175
0.572 0.798175796267 0.3185423008732 0.798175796267 0.3147852258335 0.798175796267 0.284387073239 0.798175796267 0.223666668556
0.576 0.7949894699829 0.3160041286919 0.7949894699829 0.3122080877736 0.7949894699829 0.2814946657982 0.7949894699829 0.2201445095428
0.58 0.7918158635473 0.3134861808826 0.7918158635473 0.3096511298171 0.7918158635473 0.2786220802873 0.7918158635473 0.2166414570067
0.584 0.7886549261825 0.3109882962959 0.7886549261825 0.3071141925835 0.7886549261825 0.2757691716378 0.7886549261825 0.2131573944678
0.588 0.7855066073132 0.3085103150664 0.7855066073132 0.3045971179565 0.7855066073132 0.2729357958857 0.7855066073132 0.2096922062312
0.592 0.7823708565665 0.3060520786023 0.7823708565665 0.3020997490739 0.7823708565665 0.270121810163 0.7823708565665 0.206245777382
0.596 0.7792476237701 0.3036134295757 0.7792476237701 0.2996219303181 0.7792476237701 0.2673270726889 0.7792476237701 0.2028179937792
0.6 0.7761368589523 0.3011942119122 0.7761368589523 0.2971635073057 0.7761368589523 0.2645514427619 0.7761368589523 0.1994087420501
0.604 0.7730385123409 0.2987942707811 0.7730385123409 0.2947243268777 0.7730385123409 0.2617947807506 0.7730385123409 0.1960179095851
0.608 0.7699525343621 0.2964134525853 0.7699525343621 0.2923042370904 0.7699525343621 0.2590569480861 0.7699525343621 0.1926453845319
0.612 0.7668788756403 0.2940516049517 0.7668788756403 0.2899030872049 0.7668788756403 0.2563378072534 0.7668788756403 0.1892910557898
0.616 0.7638174869969 0.2917085767211 0.7638174869969 0.287520727678 0.7638174869969 0.2536372217833 0.7638174869969 0.1859548130049
0.62 0.7607683194496 0.2893842179391 0.7607683194496 0.2851570101526 0.7607683194496 0.2509550562441 0.7607683194496 0.1826365465642
0.624 0.7577313242116 0.2870783798457 0.7577313242116 0.2828117874484 0.7577313242116 0.2482911762338 0.7577313242116 0.1793361475903
0.628 0.7547064526909 0.2847909148667 0.7547064526909 0.2804849135522 0.7547064526909 0.2456454483717 0.7547064526909 0.1760535079363
0.632 0.7516936564896 0.2825216766034 0.7516936564896 0.278176243609 0.7516936564896 0.2430177402911 0.7516936564896 0.1727885201804
0.636 0.7486928874029 0.2802705198238 0.7486928874029 0.2758856339126 0.7486928874029 0.2404079206307 0.7486928874029 0.1695410776206
0.64 0.7457040974183 0.2780373004532 0.7457040974183 0.2736129418963 0.7457040974183 0.2378158590271 0.7457040974183 0.1663110742696
0.644 0.7427272387151 0.2758218755647 0.7427272387151 0.2713580261244 0.7427272387151 0.2352414261073 0.7427272387151 0.1630984048498
0.648 0.7397622636637 0.2736241033704 0.7397622636637 0.2691207462825 0.7397622636637 0.2326844934806 0.7397622636637 0.1599029647877
0.652 0.7368091248242 0.2714438432121 0.7368091248242 0.2669009631692 0.7368091248242 0.2301449337311 0.7368091248242 0.1567246502094
0.656 0.7338677749465 0.2692809555525 0.7338677749465 0.2646985386868 0.7338677749465 0.2276226204102 0.7338677749465 0.1535633579352
0.66 0.7309381669688 0.2671353019659 0.7309381669688 0.2625133358328 0.7309381669688 0.225117428029 0.7309381669688 0.1504189854746
0.664 0.7280202540174 0.2650067451298 0.7280202540174 0.2603452186911 0.7280202540174 0.2226292320509 0.7280202540174 0.1472914310217
0.668 0.7251139894055 0.2628951488158 0.7251139894055 0.2581940524233 0.7251139894055 0.220157908884 0.7251139894055 0.1441805934498
0.672 0.722219326633 0.2608003778811 0.722219326633 0.2560597032604 0.722219326633 0.2177033358743 0.722219326633 0.1410863723067
0.676 0.7193362193851 0.2587222982596 0.7193362193851 0.2539420384938 0.7193362193851 0.2152653912978 0.7193362193851 0.1380086678101
0.68 0.7164646215321 0.2566607769536 0.7164646215321 0.2518409264676 0.7164646215321 0.2128439543535 0.7164646215321 0.1349473808424
0.684 0.7136044871283 0.2546156820248 0.7136044871283 0.2497562365693 0.7136044871283 0.2104389051564 0.7136044871283 0.131902412946
0.688 0.7107557704115 0.2525868825866 0.7107557704115 0.2476878392224 0.7107557704115 0.2080501247302 0.7107557704115 0.1288736663187
0.692 0.7079184258022 0.2505742487951 0.7079184258022 0.2456356058777 0.7079184258022 0.2056774950002 0.7079184258022 0.1258610438092
0.696 0.7061031861968 0.2485776518411 0.7050924079028 0.2435994090051 0.7050924079028 0.2033208987865 0.7050924079028 0.1228644489118
0.7 0.7047129094786 0.2465969639416 0.702277671497 0.2415791220857 0.702277671497 0.200980219797 0.702277671497 0.1198837857622
0.704 0.7033422484507 0.244632058332 0.6994741715489 0.2395746196037 0.6994741715489 0.1986553426204 0.6994741715489 0.1169189591331
0.708 0.701991096798 0.2426828092576 0.6966818632025 0.2375857770384 0.6966818632025 0.1963461527193 0.6966818632025 0.1139698744289
0.712 0.7006593486957 0.2407490919659 0.6939007017807 0.2356124708562 0.6939007017807 0.1940525364237 0.6939007017807 0.1110364376822
0.716 0.6993468987865 0.2388307826982 0.6919794535796 0.2336545785031 0.691130642785 0.1917743809242 0.691130642785 0.1081185555482
0.72 0.6980536421589 0.2369277586821 0.690614813877 0.2317119783962 0.6883716418943 0.1895115742649 0.6883716418943 0.105216135301
0.724 0.6967794743251 0.2350398981235 0.6892689694703 0.229784549917 0.6856236549646 0.1872640053375 0.6856236549646 0.1023290848291
0.728 0.695524291201 0.2331670801985 0.6879418187006 0.2278721734028 0.6828866380279 0.185031563874 0.6828866380279 0.0994573126305
0.732 0.6942879890852 0.2313091850463 0.6866332603586 0.2259747301397 0.6801605472921 0.1828141404409 0.6801605472921 0.09660072780894
0.736 0.6930704646393 0.2294660937609 0.6853431936645 0.2240921023547 0.6774453391395 0.1806116264319 0.6774453391395 0.0937592400692
0.74 0.691871614869 0.2276376883838 0.684071518248 0.2222241732084 0.6747409701268 0.1784239140623 0.6747409701268 0.09093275971294
0.744 0.6906913371054 0.2258238518965 0.6828181341292 0.2203708267877 0.672047396984 0.1762508963621 0.672047396984 0.08812119763438
0.748 0.6895295289869 0.2240244682127 0.6815829416996 0.218531948098 0.6693645766139 0.17409246717 0.6693645766139 0.08532446531611
0.752 0.6883860884417 0.2222394221714 0.6803658417037 0.2167074230565 0.6666924660913 0.1719485211267 0.6666924660913 0.08254247482485
0.756 0.6872609136707 0.220468599529 0.6791667352218 0.2148971384844 0.6640310226624 0.1698189536692 0.6640310226624 0.07977513880731
0.76 0.6861539031316 0.2187118869522 0.6779855236519 0.2131009821002 0.661380203744 0.1677036610244 0.661380203744 0.07702237048602
0.764 0.6850649555227 0.2169691720108 0.676822108694 0.211318842512 0.658739966923 0.1656025402028 0.658739966923 0.07428408365524
0.768 0.6839939697675 0.2152403431705 0.6756763923327 0.209550609211 0.6561102699555 0.1635154889928 0.6561102699555 0.07156019267691
0.772 0.6829408450005 0.2135252897856 0.6745482768228 0.2077961725642 0.6534910707663 0.1614424059544 0.6534910707663 0.06885061247652
0.776 0.6819054805525 0.2118239020922 0.6734376646728 0.2060554238075 0.6508823274482 0.1593831904131 0.6508823274482 0.06615525853918
0.78 0.6808877759373 0.2101360712008 0.6723444586314 0.2043282550387 0.6482839982612 0.1573377424545 0.6482839982612 0.06347404690561
0.784 0.6798876308384 0.2084616890896 0.6712685616723 0.2026145592107 0.645696041632 0.1553059629179 0.645696041632 0.06080689416813
0.788 0.6789049450966 0.2068006485978 0.6702098769813 0.200914230125 0.6431184161533 0.1532877533906 0.6431184161533 0.05815371746682
0.792 0.6779396186976 0.205152843418 0.6691683079426 0.1992271624243 0.6405510805829 0.1512830162023 0.6405510805829 0.05551443448555
0.796 0.6769915517611 0.2035181680902 0.6681437581262 0.1975532515864 0.6379939938435 0.1492916544191 0.6379939938435 0.05288896344814
0.8 0.6760606445292 0.2018965179947 0.667136131276 0.1958923939174 0.6354471150216 0.1473135718378 0.6354471150216 0.05027722311455
0.804 0.675146797356 0.2002877893452 0.6661453312978 0.1942444865451 0.6329104033671 0.1453486729806 0.6329104033671 0.047679132777
0.808 0.674249910698 0.1986918791826 0.6651712622477 0.1926094274123 0.6303838182926 0.1433968630891 0.6303838182926 0.04509461225625
0.812 0.6733698851042 0.1971086853681 0.6642138283224 0.1909871152706 0.6278673193726 0.1414580481188 0.6278673193726 0.04252358189781
0.816 0.6725066212074 0.1955381065767 0.6632729338475 0.189377449674 0.6253608663431 0.1395321347337 0.6253608663431 0.03996596256825
0.82 0.6716600197155 0.1939800422909 0.662348483269 0.187780330972 0.6228644191008 0.1376190303007 0.6228644191008 0.03742167565145
0.824 0.6708299814034 0.192434392794 0.661440381143 0.1861956603039 0.6203779377025 0.1357186428844 0.6203779377025 0.03489064304497
0.828 0.6700164071061 0.1909010591639 0.6605485321273 0.1846233395924 0.6179013823644 0.1338308812412 0.6179013823644 0.03237278715641
0.832 0.6692191977106 0.1893799432668 0.6596728409726 0.1830632715371 0.6154347134617 0.1319556548147 0.6154347134617 0.02986803089977
0.836 0.6684382541503 0.1878709477507 0.6588132125149 0.1815153596084 0.6129778915275 0.1300928737295 0.6129778915275 0.02737629769187
0.84 0.6676734773982 0.1863739760394 0.6579695516675 0.1799795080416 0.6105308772526 0.1282424487868 0.6105308772526 0.02489751144878
0.844 0.6669247684618 0.1848889323262 0.6571417634144 0.1784556218307 0.6080936314848 0.1264042914584 0.6080936314848 0.02243159658233
0.848 0.666192028377 0.1834157215677 0.6563297528029 0.1769436067223 0.605666115228 0.1245783138821 0.605666115228 0.01997847799652
0.852 0.6654751582044 0.181954249478 0.6555334249382 0.1754433692096 0.6032482896421 0.1227644288562 0.6032482896421 0.01753808108411
0.856 0.664774059024 0.1805044225224 0.6547526849767 0.1739548165268 0.6008401160416 0.1209625498347 0.6008401160416 0.01511033172314
0.86 0.6640886319319 0.1790661479115 0.6539874381212 0.1724778566426 0.5984415558958 0.1191725909218 0.5984415558958 0.0126951562735
0.864 0.6634187780361 0.1776393335951 0.6532375896157 0.1710123982551 0.5960525708277 0.1173944668673 0.5960525708277 0.01029248157349
0.868 0.6627643984544 0.1762238882568 0.6525030447406 0.1695583507853 0.5936731226134 0.1156280930615 0.5936731226134 0.007902234936495
0.872 0.6621253943105 0.1748197213074 0.6517837088087 0.1681156243719 0.5913031731817 0.1138733855299 0.5913031731817 0.005524344147613
0.876 0.6615016667327 0.1734267428798 0.6510794871613 0.1666841298652 0.5889426846134 0.1121302609288 0.5889426846134 0.003158737460304
0.88 0.6608931168514 0.1720448638231 0.6503902851647 0.1652637788219 0.5865916191407 0.1103986365403 0.5865916191407 0.0008053435931066
0.884 0.6602996457977 0.1706739956963 0.6497160082071 0.1638544834991 0.5842499391464 0.1086784302671 0.5842499391464 0
0.888 0.6597211547021 0.1693140507635 0.6490565616961 0.1624561568486 0.5819176071635 0.1069695606282 0.5819176071635 0
0.892 0.659157544694 0.1679649419877 0.6484118510561 0.161068712512 0.5795945858748 0.1052719467539 0.5795945858748 0
0.896 0.6586087169008 0.1666265830255 0.6477817817265 0.1596920648146 0.5772808381118 0.103585508381 0.5772808381118 0
0.9 0.6580745724483 0.1652988882216 0.64716625916 0.1583261287605 0.5749763268546 0.1019101658483 0.5749763268546 0
0.904 0.6575550124604 0.1639817726029 0.6465651888211 0.1569708200267 0.5726810152308 0.1002458400919 0.5726810152308 0
0.908 0.6570499380598 0.1626751518736 0.6459784761855 0.155626054958 0.5703948665155 0.09859245264054 0.5703948665155 0
0.912 0.6565592503692 0.1613789424096 0.6454060267392 0.1542917505618 0.5681178441303 0.09694992561101 0.5681178441303 0
0.916 0.6560828505121 0.160093061253 0.6448477459782 0.1529678245026 0.5658499116426 0.09531818170371 0.5658499116426 0
0.92 0.6556206396141 0.1588174261069 0.6443035394087 0.151654195097 0.5635910327656 0.0936971441981 0.5635910327656 0
0.924 0.6551725188054 0.1575519553303 0.6437733125469 0.1503507813083 0.5613411713572 0.0920867369482 0.5613411713572 0
0.928 0.6547383892222 0.1562965679327 0.6432569709203 0.1490575027417 0.5591002914195 0.0904868843782 0.5591002914195 0
0.932 0.6543181520092 0.1550511835687 0.6427544200678 0.1477742796387 0.5568683570984 0.08889751147804 0.5568683570984 0
0.936 0.6539117083224 0.1538157225334 0.6422655655414 0.1465010328727 0.5546453326828 0.08731854379907 0.5546453326828 0
0.94 0.6535189593317 0.1525901057569 0.6417903129075 0.1452376839431 0.5524311826045 0.08574990744971 0.5524311826045 0
0.944 0.6531398062241 0.1513742547992 0.6413285677484 0.1439841549713 0.5510592770036 0.08419152909114 0.5502258714368 0
0.948 0.6527741502072 0.1501680918455 0.6408802356645 0.1427403686951 0.5499708405687 0.08264333593306 0.5480293638948 0
0.952 0.6524218925126 0.1489715397009 0.6404452222762 0.141506248464 0.5488945647634 0.08110525572946 0.5458416248343 0
0.956 0.6520829343999 0.1477845217857 0.6400234332267 0.1402817182345 0.5478303852234 0.07957721677441 0.5436626192515 0
0.96 0.6517571771603 0.1466069621304 0.6396147741843 0.1390667025648 0.5467782377729 0.07805914789793 0.5414923122822 0
0.964 0.6514445221215 0.1454387853706 0.6392191508456 0.1378611266106 0.5457380584179 0.07655097846181 0.5393306692014 0
0.968 0.6511448706516 0.1442799167428 0.6388364689384 0.1366649161202 0.5447097833397 0.07505263835558 0.5371776554228 0
0.972 0.6508581241639 0.1431302820789 0.6384666342251 0.1354779974294 0.5436933488887 0.07356405799239 0.5350332364982 0
0.976 0.6505841841217 0.1419898078019 0.6381095525062 0.1343002974572 0.5426886915783 0.07208516830499 0.5328973781168 0
0.98 0.6503229520434 0.140858420921 0.637765129624 0.1331317437013 0.5416957480789 0.07061590074176 0.5307700461048 0
0.984 0.6500743295075 0.1397360490272 0.6374332714667 0.1319722642331 0.5407144552127 0.0691561872627 0.5286512064249 0
0.988 0.6498382181577 0.1386226202882 0.6371138839722 0.1308217876934 0.5397447499475 0.0677059603355 0.5265408251755 0
0.992 0.649614519709 0.1375180634443 0.6368068731323 0.1296802432879 0.5387865693922 0.06626515293166 0.5244388685906 0
0.996 0.6494031359524 0.1364223078033 0.6365121449975 0.1285475607824 0.5378398507911 0.06483369852259 0.5223453030387 0
1 0.6492039687616 0.1353352832366 0.6362296056813 0.1274236704989 0.5369045315193 0.06341153107574 0.5202600950229 0
1.004 0.6490169200978 0.1342569201742 0.6359591613649 0.1263085033107 0.5359805490781 0.06199858505085 0.5181832111797 0
1.008 0.6488418920167 0.1331871496006 0.6357007183022 0.1252019906381 0.5350678410901 0.06059479539609 0.5161146182789 0
1.012 0.6486787866736 0.1321259030499 0.6354541828246 0.1241040644443 0.5341663452954 0.05920009754434 0.514054283223 0
1.016 0.6485275063305 0.1310731126022 0.6352194613464 0.123014657231 0.5332759995467 0.05781442740947 0.5120021730466 0
1.02 0.6483879533616 0.1300287108784 0.6349964603698 0.1219337020339 0.5323967418063 0.05643772138262 0.5099582549159 0
1.024 0.64826003026 0.1289926310365 0.6347850864903 0.1208611324186 0.5315285101415 0.05506991632853 0.5079224961281 0
1.028 0.6481436396441 0.127964806767 0.6345852464022 0.1197968824767 0.5306712427214 0.05371094958193 0.5058948641112 0
1.032 0.6480386842641 0.1269451722888 0.6343968469041 0.1187408868209 0.5298248778133 0.05236075894387 0.5038753264228 0
1.036 0.6479450670086 0.125933662345 0.6342197949048 0.1176930805817 0.5289893537797 0.05101928267821 0.5018638507504 0
1.04 0.6478626909111 0.1249302121986 0.6340539974284 0.1166533994026 0.5281646090748 0.049686459508 0.4998604049104 0
1.044 0.6477914591566 0.1239347576284 0.6338993616208 0.1156217794366 0.5273505822418 0.04836222861197 0.4978649568475 0
1.048 0.6477312750888 0.1229472349249 0.6337557947553 0.1145981573415 0.5265472119105 0.04704652962105 0.4958774746345 0
1.052 0.6476820422162 0.1219675808865 0.6336232042384 0.1135824702766 0.5257544367939 0.04573930261488 0.4938979264717 0
1.056 0.6476436642193 0.1209957328149 0.633501497616 0.1125746558983 0.5249721956867 0.04444048811835 0.4919262806862 0
1.06 0.6476160449572 0.1200316285115 0.6333905825793 0.111574652356 0.5242004274623 0.04315002709822 0.4899625057317 0
1.064 0.6475990884746 0.1190752062732 0.6332903669711 0.1105823982887 0.523439071071 0.04186786095967 0.4880065701878 0
1.068 0.6475926990085 0.1181264048889 0.6332007587915 0.1095978328208 0.5226880655381 0.04059393154299 0.4860584427594 0
1.072 0.6475967809952 0.1171851636347 0.6331216662049 0.1086208955581 0.5219473499622 0.03932818112022 0.4841180922765 0
1.076 0.6476112390769 0.116251422271 0.6330529975451 0.1076515265843 0.5212168635131 0.03807055239182 0.4821854876933 0
1.08 0.6476359781086 0.1153251210381 0.6329946613224 0.106689666457 0.5204965454308 0.03682098848339 0.4802605980883 0
1.084 0.6476709031652 0.1144062006522 0.6329465662295 0.1057352562041 0.5197863350239 0.03557943294243 0.4783433926631 0
1.088 0.6477159195479 0.1134946023022 0.6329086211477 0.1047882373199 0.5190861716684 0.03434582973507 0.4764338407423 0
1.092 0.6477709327913 0.1125902676456 0.6328807351531 0.1038485517613 0.5183959948066 0.03312012324289 0.4745319117732 0
1.096 0.6478358486699 0.1116931388044 0.6328628175231 0.1029161419445 0.5177157439465 0.0319022582597 0.4726375753248 0
1.1 0.6479105732052 0.1108031583623 0.6328547777425 0.1019909507412 0.5170453586605 0.03069217998842 0.4707508010877 0
1.104 0.6479950126719 0.1099202693602 0.6328565255098 0.1010729214747 0.5163847785851 0.0294898340379 0.4688715588734 0
1.108 0.648089073605 0.1090444152928 0.632867970743 0.1001619979168 0.5157339434202 0.02829516641985 0.4669998186141 0
1.112 0.6481926628061 0.1081755401052 0.6328890235867 0.09925812428364 0.5150927929288 0.02710812354569 0.4651355503618 0
1.116 0.6483056873502 0.1073135881891 0.6329195944173 0.09836124523288 0.5144612669365 0.02592865222358 0.4632787242883 0
1.12 0.6484280545919 0.1064585043793 0.6329595938497 0.09747130585962 0.5138393053319 0.02475669965528 0.4614293106842 0
1.124 0.6485596721723 0.10561023395 0.6330089327434 0.09658825169319 0.5132268480658 0.02359221343322 0.459587279959 0
1.128 0.6487004480247 0.1047687226118 0.6330675222085 0.09571202869366 0.5126238351517 0.02243514153743 0.45775260264 0
1.132 0.6488502903817 0.1039339165077 0.6331352736116 0.09484258324841 0.5120302066661 0.02128543233264 0.4559252493724 0
1.136 0.649009107781 0.1031057622096 0.633212098582 0.09397986216874 0.5114459027487 0.02014303456528 0.4541051909186 0
1.14 0.6491768090714 0.1022842067155 0.6332979090175 0.0931238126865 0.5108708636025 0.01900789736061 0.4522923981575 0
1.144 0.6493533034196 0.1014691974456 0.6333926170905 0.09227438245076 0.5103050294948 0.01787997021975 0.4504868420844 0
1.148 0.6495385003154 0.1006606822389 0.6334961352535 0.09143151952452 0.5097483407574 0.01675920301688 0.4486884938104 0
1.152 0.6497323095782 0.0998586093503 0.6336083762453 0.09059517238136 0.5092007377878 0.01564554599632 0.4468973245619 0
1.156 0.6499346413627 0.09906292744675 0.6337292530965 0.08976528990228 0.5086621610495 0.01453894976973 0.4451133056801 0
1.16 0.6501454061646 0.09827358560436 0.633858679135 0.08894182137235 0.5081325510733 0.01343936531331 0.4433364086207 0
1.164 0.6503645148265 0.097490533305 0.6339965679919 0.0881247164776 0.5076118484581 0.01234674396498 0.4415666049533 0
1.168 0.6505918785432 0.09671372043304 0.6341428336069 0.08731392530179 0.5070999938721 0.01126103742163 0.439803866361 0
1.172 0.6508274088674 0.09594309727221 0.6342973902335 0.08650939832327 0.5065969280538 0.01018219773637 0.4380481646399 0
1.176 0.651071017715 0.09517861450235 0.6344601524449 0.08571108641183 0.5061025918135 0.009110177315816 0.4362994716988 0
1.18 0.6513226173705 0.0944202231963 0.6346310351388 0.08491894082562 0.5056169260346 0.008044928917375 0.4345577595586 0
1.184 0.6515821204922 0.09366787481677 0.6348099535428 0.08413291320805 0.5051398716749 0.006986405646569 0.4328230003518 0
1.188 0.6518494401173 0.0929215212132 0.6349968232195 0.08335295558473 0.5046713697682 0.005934560954374 0.4310951663222 0
1.192 0.6521244896667 0.0921811146187 0.6351915600717 0.08257902036045 0.5042113614257 0.004889348634578 0.4293742298245 0
1.196 0.6524071829502 0.09144660764701 0.6353940803471 0.08181106031616 0.5037597878379 0.003850722821165 0.4276601633237 0
1.2 0.6526974341712 0.09071795328941 0.6356043006433 0.08104902860601 0.5033165902762 0.002818637985711 0.4259529393945 0
1.204 0.6529951579312 0.08999510491179 0.6358221379127 0.08029287875433 0.5028817100947 0.001793048934811 0.4242525307215 0
1.208 0.6533002692345 0.08927801625161 0.6360475094669 0.07954256465276 0.5024550887317 0.0007739108075167 0.422558910098 0
1.212 0.653612683493 0.08856664141494 0.6362803329814 0.0787980405573 0.5020366677123 0 0.4208720504261 0
1.216 0.6539323165299 0.08786093487355 0.6365205265003 0.07805926108543 0.5016263886496 0 0.419191924716 0
1.22 0.6542590845844 0.08716085146198 0.6367680084406 0.07732618121322 0.5012241932471 0 0.4175185060856 0
1.224 0.6545929043158 0.08646634637466 0.6370226975962 0.07659875627253 0.5008300233008 0 0.4158517677602 0
1.228 0.6549336928072 0.08577737516302 0.6372845131426 0.07587694194812 0.5004438207013 0 0.414191683072 0
1.232 0.6552813675701 0.08509389373266 0.6375533746406 0.07516069427491 0.5000655274354 0 0.4125382254596 0
1.236 0.6556358465472 0.08441585834056 0.6378292020405 0.0744499696352 0.4996950855891 0 0.4108913684675 0
1.24 0.6559970481171 0.0837432255922 0.6381119156861 0.07374472475586 0.4993324373495 0 0.4092510857461 0
1.244 0.6563648910971 0.08307595243886 0.6384014363184 0.07304491670564 0.4989775250069 0 0.4076173510509 0
1.248 0.6567392947471 0.08241399617483 0.638697685079 0.07235050289246 0.4986302909571 0 0.4059901382419 0
1.252 0.6571201787726 0.08175731443469 0.6390005835143 0.0716614410607 0.4982906777043 0 0.4043694212838 0
1.256 0.6575074633284 0.08110586519058 0.6393100535785 0.07097768928853 0.4979586278626 0 0.4027551742451 0
1.26 0.6579010690211 0.08045960674953 0.6396260176374 0.07029920598528 0.4976340841594 0 0.4011473712977 0
1.264 0.6583009169128 0.07981849775078 0.6399483984712 0.0696259498888 0.4973169894367 0 0.3995459867169 0
1.268 0.6587069285232 0.07918249716312 0.6402771192781 0.06895788006286 0.4970072866547 0 0.3979509948803 0
1.272 0.6591190258332 0.07855156428231 0.6406121036772 0.06829495589454 0.4967049188935 0 0.3963623702682 0
1.276 0.6595371312868 0.07792565872843 0.6409532757117 0.06763713709172 0.4964098293557 0 0.3947800874624 0
1.28 0.6599611677942 0.0773047404433 0.6413005598512 0.06698438368047 0.4961219613692 0 0.3932041211465 0
1.284 0.6603910587338 0.07668876968795 0.6416538809953 0.06633665600257 0.4958412583896 0 0.3916344461049 0
1.288 0.6608267279551 0.07607770704003 0.6420131644756 0.065693914713 0.4955676640027 0 0.3900710372228 0
1.292 0.6612680997802 0.07547151339134 0.6423783360585 0.06505612077744 0.495301121927 0 0.3885138694856 0
1.296 0.6617150990065 0.07487014994526 0.6427493219478 0.06442323546981 0.4950415760163 0 0.3869629179786 0
1.3 0.6621676509084 0.07427357821433 0.6431260487867 0.06379522036984 0.4947889702624 0 0.3854181578866 0
1.304 0.6626256812393 0.07368176001777 0.6435084436605 0.06317203736061 0.4945432487976 0 0.3838795644933 0
1.308 0.6630891162332 0.07309465747899 0.6438964340984 0.06255364862621 0.4943043558972 0 0.3823471131812 0
1.312 0.6635578826067 0.07251223302324 0.6442899480758 0.06194001664926 0.4940722359821 0 0.3808207794311 0
1.316 0.6640319075603 0.07193444937516 0.644688914016 0.06133110420862 0.4938468336216 0 0.3793005388215 0
1.32 0.6645111187798 0.07136126955639 0.6450932607924 0.06072687437702 0.4936280935356 0 0.3777863670287 0
1.324 0.6649954444381 0.07079265688323 0.64550291773 0.06012729051869 0.4934159605975 0 0.3762782398259 0
1.328 0.6654848131959 0.07022857496427 0.6459178146069 0.05953231628711 0.4932103798366 0 0.3747761330829 0
1.332 0.6659791542033 0.06966898769808 0.6463378816564 0.05894191562268 0.4930112964407 0 0.373280022766 0
1.336 0.6664783971007 0.06911385927089 0.6467630495679 0.05835605275043 0.4928186557588 0 0.3717898849374 0
1.34 0.6669824720197 0.06856315415428 0.6471932494887 0.0577746921778 0.4926324033032 0 0.3703056957549 0
1.344 0.6674913095839 0.06801683710294 0.647628413025 0.05719779869239 0.4924524847526 0 0.3688274314715 0
1.348 0.6680048409101 0.06747487315239 0.6480684722431 0.05662533735971 0.4922788459542 0 0.3673550684349 0
1.352 0.6685229976083 0.06693722761675 0.6485133596708 0.05605727352102 0.4921114329266 0 0.3658885830871 0
1.356 0.6690457117829 0.06640386608653 0.6489630082979 0.0554935727911 0.4919501918618 0 0.3644279519645 0
1.36 0.6695729160328 0.0658747544264 0.6494173515775 0.05493420105612 0.4917950691279 0 0.3629731516969 0
1.364 0.6701045434521 0.06534985877305 0.6498763234266 0.05437912447146 0.4916460112716 0 0.3615241590075 0
1.368 0.67064052763 0.06482914553296 0.650339858227 0.05382830945959 0.4915029650207 0 0.3600809507124 0
1.372 0.6711808026514 0.06431258138031 0.6508078908257 0.05328172270793 0.4913658772862 0 0.3586435037201 0
1.376 0.671725303097 0.06380013325482 0.6512803565359 0.05273933116681 0.491234695165 0 0.3572117950315 0
1.38 0.6722739640429 0.06329176835964 0.6517571911369 0.05220110204729 0.4911093659421 0 0.3557858017393 0
1.384 0.6728267210614 0.06278745415924 0.6522383308748 0.05166700281917 0.4909898370928 0 0.3543655010275 0
1.388 0.6733835102199 0.06228715837733 0.6527237124629 0.05113700120892 0.4908760562855 0 0.3529508701713 0
1.392 0.6739442680815 0.06179084899483 0.6532132730817 0.05061106519763 0.4907679713833 0 0.3515418865365 0
1.396 0.6745089317044 0.06129849424774 0.653706950379 0.050089163019 0.4906655304467 0 0.3501385275794 0
1.4 0.6750774386414 0.06081006262522 0.6542046824704 0.04957126315733 0.4905686817359 0 0.3487407708462 0
1.404 0.6756497269398 0.06032552286746 0.6547064079388 0.04905733434554 0.4904773737124 0 0.3473485939728 0
1.408 0.6762257351408 0.05984484396375 0.6552120658345 0.04854734556321 0.4903915550421 0 0.3459619746844 0
1.412 0.6768054022785 0.05936799515048 0.655721595675 0.04804126603462 0.4903111745963 0 0.3445808907948 0
1.416 0.6773886678799 0.05889494590917 0.6562349374449 0.04753906522677 0.4902361814548 0 0.3432053202069 0
1.42 0.6779754719639 0.0584256659645 0.6567520315954 0.04704071284753 0.4901665249074 0 0.3418352409115 0
1.424 0.6785657550402 0.05796012528239 0.6572728190441 0.04654617884365 0.4901021544561 0 0.3404706309872 0
1.428 0.6791594581091 0.05749829406809 0.6577972411743 0.04605543339894 0.490043019817 0 0.3391114686002 0
1.432 0.67975652266 0.05704014276423 0.6583252398348 0.04556844693235 0.4899890709222 0 0.337757732004 0
1.436 0.6803568906705 0.05658564204898 0.6588567573391 0.04508519009609 0.4899402579221 0 0.3364093995387 0
1.44 0.6809605046058 0.05613476283413 0.6593917364647 0.04460563377383 0.4898965311867 0 0.3350664496309 0
1.444 0.6815673074169 0.05568747626327 0.6599301204527 0.04412974907883 0.489857841308 0 0.3337288607935 0
1.448 0.68217724254 0.0552437537099 0.6604718530066 0.04365750735213 0.4898241391015 0 0.332396611625 0
1.452 0.6827902538951 0.05480356677561 0.6610168782918 0.04318888016074 0.4897953756077 0 0.3310696808094 0
1.456 0.6834062858844 0.05436688728831 0.6615651409345 0.04272383929587 0.4897715020946 0 0.3297480471157 0
1.46 0.6840252833915 0.05393368730036 0.6621165860209 0.04226235677111 0.4897524700587 0 0.3284316893978 0
1.464 0.6846471917795 0.0535039390868 0.6626711590961 0.04180440482071 0.4897382312268 0 0.327120586594 0
1.468 0.68527195689 0.0530776151436 0.6632288061629 0.04134995589782 0.4897287375578 0 0.3258147177265 0
1.472 0.685899525041 0.05265468818589 0.6637894736811 0.04089898267274 0.489723941244 0 0.3245140619015 0
1.476 0.6865298430261 0.0522351311462 0.6643531085656 0.04045145803121 0.4897237947131 0 0.3232185983083 0
1.48 0.6871628581123 0.05181891717273 0.6649196581859 0.0400073550727 0.4897282506289 0 0.3219283062196 0
1.484 0.6877985180386 0.05140601962764 0.6654890703645 0.03956664710874 0.4897372618936 0 0.3206431649907 0
1.488 0.6884367710143 0.05099641208536 0.6660612933755 0.03912930766117 0.4897507816485 0 0.3193631540593 0
1.492 0.689077565717 0.05059006833086 0.6666362759434 0.03869531046057 0.4897687632757 0 0.3180882529452 0
1.496 0.6897208512915 0.050186962358 0.6672139672414 0.03826462944454 0.4897911603996 0 0.3168184412499 0
1.5 0.690366577347 0.04978706836786 0.6677943168902 0.03783723875606 0.4898179268877 0 0.3155536986564 0
1.504 0.691014693956 0.0493903607671 0.6683772749565 0.0374131127419 0.4898490168522 0 0.3142940049288 0
1.508 0.6916651516523 0.04899681416628 0.6689627919512 0.03699222595097 0.489884384651 0 0.313039339912 0
1.512 0.6923179014285 0.04860640337829 0.6695508188279 0.03657455313274 0.489923984889 0 0.3117896835313 0
1.516 0.6929728947347 0.0482191034167 0.6701413069814 0.03616006923566 0.4899677724191 0 0.3105450157922 0
1.52 0.6936300834762 0.0478348894942 0.6707342082458 0.03574874940552 0.4900157023431 0 0.30930531678 0
1.524 0.6942894200113 0.04745373702095 0.6713294748929 0.03534056898398 0.4900677300133 0 0.3080705666595 0
1.528 0.6949508571494 0.04707562160307 0.6719270596303 0.03493550350695 0.4901238110328 0 0.3068407456746 0
1.532 0.6956143481489 0.04670051904103 0.6725269156 0.03453352870308 0.4901839012568 0 0.3056158341481 0
1.536 0.6962798467149 0.04632840532816 0.6731289963761 0.03413462049222 0.4902479567934 0 0.3043958124816 0
1.54 0.6969473069974 0.04595925664904 0.6737332559631 0.0337387549839 0.4903159340047 0 0.3031806611545 0
1.544 0.6976166835884 0.04559304937804 0.674339648794 0.03334590847587 0.4903877895071 0 0.3019703607245 0
1.548 0.6982879315204 0.04522976007776 0.6749481297287 0.03295605745254 0.4904634801726 0 0.3007648918267 0
1.552 0.6989610062637 0.04486936549756 0.6755586540514 0.03256917858356 0.4905429631292 0 0.2995642351736 0
1.556 0.6996358637242 0.04451184257207 0.676171177469 0.03218524872233 0.4906261957617 0 0.2983683715546 0
1.56 0.7003124602412 0.04415716841969 0.6767856561094 0.03180424490453 0.4907131357123 0 0.2971772818359 0
1.564 0.7009907525849 0.04380532034117 0.6774020465185 0.03142614434672 0.4908037408814 0 0.2959909469601 0
1.568 0.7016706979543 0.0434562758181 0.6780203056593 0.03105092444485 0.4908979694279 0 0.2948093479458 0
1.572 0.7023522539744 0.04311001251152 0.6786403909089 0.03067856277289 0.49099577977 0 0.2936324658873 0
1.576 0.7030353786944 0.04276650826045 0.6792622600568 0.03030903708137 0.4910971305853 0 0.2924602819545 0
1.58 0.7037200305848 0.04242574108051 0.6798858713027 0.02994232529603 0.4912019808118 0 0.2912927773925 0
1.584 0.7044061685349 0.04208768916248 0.6805111832542 0.02957840551642 0.4913102896477 0 0.2901299335211 0
1.588 0.7050937518508 0.04175233087092 0.6811381549248 0.02921725601448 0.4914220165523 0 0.2889717317349 0
1.592 0.7057827402528 0.04141964474279 0.6817667457317 0.02885885523326 0.491537121246 0 0.2878181535025 0
1.596 0.7064730938726 0.04108960948606 0.6823969154934 0.02850318178546 0.4916555637108 0 0.2866691803667 0
1.6 0.7071647732511 0.04076220397837 0.6830286244274 0.02815021445218 0.4917773041904 0 0.2855247939439 0
1.604 0.7078577393357 0.04043740726564 0.6836618331483 0.02779993218154 0.4919023031906 0 0.284384975924 0
1.608 0.708551953478 0.04011519856078 0.6842965026652 0.02745231408734 0.4920305214791 0 0.2832497080697 0
1.612 0.7092473774313 0.03979555724232 0.6849325943796 0.02710733944781 0.4921619200864 0 0.2821189722167 0
1.616 0.7099439733475 0.0394784628531 0.6855700700828 0.02676498770424 0.4922964603049 0 0.2809927502734 0
1.62 0.7106417037753 0.03916389509899 0.686208891954 0.02642523845974 0.49243410369 0 0.27987102422 0
1.624 0.7113405316571 0.03885183384753 0.6868490225577 0.02608807147792 0.4925748120592 0 0.278753776109 0
1.628 0.7120404203266 0.03854225912669 0.6874904248411 0.02575346668165 0.4927185474931 0 0.2776409880644 0
1.632 0.7127413335063 0.0382351511236 0.6881330621324 0.02542140415179 0.4928652723343 0 0.2765326422815 0
1.636 0.7134432353048 0.03793049018323 0.6887768981378 0.02509186412592 0.4930149491882 0 0.2754287210268 0
1.64 0.7141460902141 0.03762825680718 0.6894218969396 0.02476482699711 0.4931675409226 0 0.2743292066375 0
1.644 0.7148498631073 0.0373284316524 0.6900680229933 0.02444027331273 0.4933230106674 0 0.2732340815213 0
1.648 0.7155545192358 0.03703099553 0.6907152411256 0.02411818377315 0.4934813218147 0 0.2721433281563 0
1.652 0.7162600242265 0.03673592940395 0.6913635165319 0.02379853923059 0.4936424380184 0 0.2710569290904 0
1.656 0.7169663440795 0.03644321438992 0.6920128147739 0.02348132068789 0.4938063231943 0 0.269974866941 0
1.66 0.7176734451655 0.03615283175405 0.6926631017768 0.02316650929734 0.4939729415193 0 0.2688971243954 0
1.664 0.7183812942228 0.03586476291175 0.6933143438277 0.02285408635946 0.4941422574319 0 0.2678236842094 0
1.668 0.7190898583551 0.03557898942652 0.6939665075721 0.02254403332188 0.494314235631 0 0.2667545292081 0
1.672 0.7197991050284 0.03529549300876 0.6946195600124 0.02223633177811 0.4944888410762 0 0.265689642285 0
1.676 0.7205090020691 0.0350142555146 0.695273468505 0.02193096346645 0.4946660389873 0 0.2646290064018 0
1.68 0.7212195176606 0.03473525894474 0.6959282007577 0.02162791026879 0.4948457948436 0 0.2635726045883 0
1.684 0.7219306203409 0.03445848544331 0.6965837248277 0.02132715420952 0.4950280743838 0 0.2625204199422 0
1.688 0.7226422790005 0.03418391729671 0.6972400091189 0.02102867745435 0.4952128436055 0 0.2614724356284 0
1.692 0.7233544628789 0.03391153693249 0.6978970223792 0.02073246230926 0.4954000687646 0 0.2604286348791 0
1.696 0.7240671415626 0.0336413269182 0.6985547336986 0.02043849121931 0.4955897163748 0 0.2593890009935 0
1.7 0.7247802849825 0.03337326996033 0.6992131125063 0.0201467467676 0.495781753207 0 0.2583535173375 0
1.704 0.7254938634106 0.03310734890312 0.6998721285683 0.01985721167416 0.4959761462892 0 0.2573221673433 0
1.708 0.7262078474584 0.03284354672754 0.7005317519853 0.01956986879487 0.4961728629051 0 0.2562949345092 0
1.712 0.7269222080733 0.03258184655016 0.7011919531895 0.01928470112035 0.4963718705944 0 0.2552718023996 0
1.716 0.7276369165367 0.03232223162208 0.701852702943 0.01900169177496 0.4965731371513 0 0.2542527546442 0
1.72 0.7283519444611 0.03206468532786 0.7025139723348 0.01872082401566 0.4967766306246 0 0.2532377749383 0
1.724 0.7290672637874 0.03180919118445 0.7031757327784 0.01844208123105 0.4969823193164 0 0.2522268470423 0
1.728 0.7297828467827 0.03155573284012 0.7038379560097 0.01816544694026 0.4971901717818 0 0.2512199547812 0
1.732 0.7304986660372 0.03130429407347 0.7045006140839 0.01789090479193 0.4974001568281 0 0.2502170820447 0
1.736 0.731214694462 0.03105485879233 0.7051636793739 0.01761843856321 0.4976122435139 0 0.2492182127868 0
1.74 0.7319309052864 0.03080741103275 0.705827124567 0.01734803215874 0.4978264011483 0 0.2482233310257 0
1.744 0.7326472720553 0.03056193495799 0.7064909226631 0.0170796696096 0.4980425992907 0 0.2472324208432 0
1.748 0.7333637686267 0.0303184148575 0.7071550469719 0.01681333507236 0.4982608077489 0 0.2462454663847 0
1.752 0.7340803691691 0.03007683514591 0.7078194711108 0.01654901282807 0.4984809965795 0 0.2452624518589 0
1.756 0.734797048159 0.02983718036204 0.7084841690021 0.01628668728125 0.4987031360861 0 0.2442833615375 0
1.76 0.7355137803782 0.02959943516789 0.7091491148708 0.01602634295896 0.4989271968188 0 0.2433081797552 0
1.764 0.7362305409116 0.0293635843477 0.7098142832422 0.01576796450979 0.4991531495736 0 0.2423368909089 0
1.768 0.7369473051445 0.02912961280693 0.7104796489394 0.01551153670292 0.4993809653908 0 0.2413694794581 0
1.772 0.7376640487597 0.02889750557132 0.711145187081 0.01525704442716 0.4996106155549 0 0.240405929924 0
1.776 0.7383807477359 0.02866724778593 0.7118108730786 0.01500447269 0.4998420715929 0 0.23944622689 0
1.78 0.7390973783443 0.02843882471418 0.7124766826346 0.01475380661668 0.5000753052739 0 0.2384903550007 0
1.784 0.7398139171466 0.02821222173693 0.7131425917396 0.01450503144925 0.500310288608 0 0.2375382989622 0
1.788 0.7405303409925 0.02798742435149 0.71380857667 0.01425813254565 0.500546993845 0 0.2365900435415 0
1.792 0.7412466270171 0.02776441817077 0.7144746139861 0.0140130953788 0.5007853934741 0 0.2356455735666 0
1.796 0.7419627526385 0.02754318892228 0.7151406805291 0.01376990553567 0.5010254602219 0 0.2347048739259 0
1.8 0.7426786955554 0.02732372244729 0.7158067534193 0.01352854871641 0.5012671670525 0 0.2337679295682 0
1.804 0.7433944337446 0.02710600469986 0.7164728100533 0.01328901073342 0.5015104871653 0 0.2328347255023 0
1.808 0.7441099454586 0.02689002174599 0.7171388281021 0.01305127751049 0.5017553939951 0 0.231905246797 0
1.812 0.7448252092233 0.02667575976268 0.7178047855086 0.01281533508191 0.50200186121 0 0.2309794785806 0
1.816 0.7455402038355 0.02646320503711 0.7184706604852 0.01258116959157 0.5022498627112 0 0.2300574060408 0
1.82 0.7462549083604 0.02625234396569 0.7191364315115 0.01234876729215 0.5024993726313 0 0.2291390144244 0
1.824 0.7469693021295 0.02604316305324 0.7198020773323 0.01211811454421 0.5027503653334 0 0.2282242890371 0
1.828 0.747683364738 0.02583564891212 0.720467576955 0.01188919781536 0.50300281541 0 0.2273132152433 0
1.832 0.7483970760427 0.02562978826135 0.7211329096475 0.01166200367939 0.503256697682 0 0.2264057784658 0
1.836 0.7491104161594 0.02542556792578 0.7217980549358 0.01143651881549 0.5035119871974 0 0.2255019641856 0
1.84 0.7498233654607 0.02522297483523 0.722462992602 0.01121273000732 0.5037686592301 0 0.2246017579416 0
1.844 0.7505359045736 0.02502199602368 0.7231277026818 0.01099062414229 0.5040266892791 0 0.2237051453305 0
1.848 0.7512480143774 0.02482261862841 0.7237921654624 0.01077018821065 0.5042860530668 0 0.2228121120066 0
1.852 0.7519596760013 0.02462482988922 0.7244563614803 0.01055140930474 0.5045467265384 0 0.2219226436812 0
1.856 0.7526708708221 0.02442861714754 0.7251202715191 0.01033427461815 0.5048086858603 0 0.2210367261228 0
1.86 0.7533815804618 0.02423396784569 0.7257838766072 0.01011877144492 0.5050719074192 0 0.2201543451567 0
1.864 0.7540917867857 0.02404086952606 0.7264471580157 0.009904887178766 0.5053363678206 0 0.2192754866649 0
1.868 0.7548014719 0.02384930983029 0.7271100972564 0.009692609312277 0.5056020438881 0 0.2184001365855 0
1.872 0.7555106181494 0.02365927649848 0.7277726760791 0.009481925436135 0.5058689126615 0 0.217528280913 0
1.876 0.7562192081152 0.02347075736845 0.7284348764703 0.009272823238341 0.5061369513963 0 0.2166599056976 0
1.88 0.7569272246129 0.0232837403749 0.7290966806503 0.009065290503447 0.506406137562 0 0.2157949970453 0
1.884 0.75763465069 0.02309821354868 0.7297580710714 0.008859315111791 0.506676448841 0 0.2149335411176 0
1.888 0.7583414696241 0.02291416501601 0.7304190304158 0.008654885038741 0.5069478631274 0 0.2140755241311 0
1.892 0.7590476649205 0.02273158299773 0.7310795415934 0.008451988353945 0.507220358526 0 0.2132209323576 0
1.896 0.7597532203099 0.02255045580851 0.73173958774 0.008250613220583 0.5074939133505 0 0.2123697521236 0
1.9 0.7604581197469 0.02237077185617 0.7323991522148 0.00805074789463 0.5077685061228 0 0.2115219698101 0
1.904 0.7611623474071 0.02219251964086 0.7330582185986 0.007852380724121 0.5080441155714 0 0.2106775718526 0
1.908 0.7618658876856 0.02201568775438 0.7337167706918 0.007655500148428 0.5083207206305 0 0.2098365447408 0
1.912 0.7625687251947 0.02184026487943 0.7343747925121 0.00746009469753 0.5085983004384 0 0.2089988750182 0
1.916 0.7632708447617 0.02166623978889 0.7350322682928 0.007266152991306 0.5088768343362 0 0.208164549282 0
1.92 0.7639722314273 0.02149360134509 0.7356891824806 0.007073663738819 0.5091563018671 0 0.2073335541831 0
1.924 0.7646728704428 0.02132233849911 0.7363455197337 0.006882615737613 0.5094366827744 0 0.2065058764254 0
1.928 0.7653727472688 0.02115244029008 0.7370012649195 0.006692997873013 0.5097179570008 0 0.2056815027662 0
1.932 0.7660718475729 0.02098389584444 0.7376564031133 0.006504799117434 0.5100001046868 0 0.2048604200154 0
1.936 0.7667701572276 0.02081669437531 0.7383109195956 0.006318008529689 0.5102831061697 0 0.2040426150357 0
1.94 0.7674676623084 0.02065082518171 0.7389647998507 0.006132615254312 0.5105669419818 0 0.2032280747422 0
1.944 0.7681643490919 0.02048627764798 0.7396180295644 0.005948608520873 0.51085159285 0 0.2024167861022 0
1.948 0.7688602040538 0.02032304124301 0.7402705946223 0.005765977643315 0.5111370396936 0 0.2016087361352 0
1.952 0.7695552138669 0.02016110551961 0.7409224811079 0.005584712019281 0.5114232636237 0 0.2008039119122 0
1.956 0.7702493653992 0.02000046011386 0.7415736753006 0.005404801129454 0.5117102459416 0 0.200002300556 0
1.96 0.770942645712 0.01984109474437 0.7422241636737 0.005226234536905 0.5119979681375 0 0.199203889241 0
1.964 0.7716350420582 0.01968299921172 0.7428739328931 0.005049001886437 0.5122864118895 0 0.1984086651924 0
1.968 0.7723265418798 0.01952616339774 0.7435229698145 0.004873092903943 0.5125755590619 0 0.1976166156867 0
1.972 0.7730171328068 0.01937057726488 0.7441712614826 0.004698497395764 0.5128653917043 0 0.1968277280511 0
1.976 0.7737068026548 0.01921623085558 0.7448187951285 0.004525205248054 0.5131558920503 0 0.1960419896633 0
1.98 0.7743955394234 0.01906311429161 0.7454655581681 0.004353206426149 0.5134470425159 0 0.1952593879516 0
1.984 0.7750833312942 0.01891121777347 0.7461115382006 0.004182490973944 0.5137388256984 0 0.1944799103942 0
1.988 0.7757701666293 0.01876053157971 0.7467567230063 0.00401304901327 0.5140312243754 0 0.1937035445195 0
1.992 0.776456033969 0.01861104606638 0.747401100545 0.003844870743279 0.514324221503 0 0.1929302779057 0
1.996 0.7771409220305 0.01846275166635 0.7480446589543 0.003677946439835 0.514617800215 0 0.1921600981804 0
2 0.7778248197058 0.01831563888873 0.7486873865477 0.003512266454907 0.5149119438214 0 0.1913929930208 0
2.004 0.7785077160602 0.01816969831826 0.749329271813 0.003347821215968 0.515206635807 0 0.1906289501532 0
2.008 0.7791896003303 0.01802492061467 0.7499703034106 0.003184601225399 0.5155018598307 0 0.1898679573528 0
2.012 0.7798704619223 0.01788129651216 0.7506104701716 0.0030225970599 0.5157975997233 0 0.1891100024439 0
2.016 0.7805502904104 0.01773881681872 0.7512497610961 0.002861799369897 0.5160938394872 0 0.1883550732989 0
2.02 0.7812290755352 0.01759747241562 0.751888165352 0.002702198878967 0.5163905632945 0 0.1876031578392 0
2.024 0.7819068072016 0.01745725425676 0.7525256722726 0.002543786383257 0.5166877554861 0 0.186854244034 0
2.028 0.7825834754776 0.01731815336813 0.7531622713554 0.002386552750912 0.5169854005701 0 0.1861083199007 0
2.032 0.7832590705923 0.01718016084723 0.7537979522605 0.002230488921504 0.5172834832209 0 0.1853653735045 0
2.036 0.7839335829343 0.01704326786249 0.7544327048086 0.002075585905475 0.5175819882777 0 0.1846253929582 0
2.04 0.7846070030502 0.01690746565271 0.7550665189799 0.001921834783567 0.5178809007435 0 0.1838883664222 0
2.044 0.7852793216429 0.0167727455265 0.7556993849118 0.001769226706279 0.5181802057834 0 0.1831542821039 0
2.048 0.7859505295699 0.01663909886172 0.7563312928981 0.001617752893308 0.5184798887241 0 0.182423128258 0
2.052 0.7866206178417 0.01650651710496 0.7569622333867 0.001467404633004 0.5187799350519 0 0.1816948931861 0
2.056 0.7872895776206 0.01637499177092 0.7575921969785 0.001318173281833 0.5190803304119 0 0.1809695652364 0
2.06 0.7879574002184 0.01624451444195 0.7582211744257 0.001170050263834 0.5193810606067 0 0.1802471328035 0
2.064 0.7886240770956 0.01611507676745 0.7588491566302 0.001023027070089 0.519682111595 0 0.1795275843287 0
2.068 0.7892895998594 0.01598667046336 0.7594761346422 0.0008770952581915 0.5199834694907 0 0.178810908299 0
2.072 0.7899539602623 0.01585928731163 0.7601020996584 0.0007322464517244 0.5202851205615 0 0.1780970932477 0
2.076 0.7906171502003 0.01573291915971 0.760727043021 0.0005884723397375 0.5205870512275 0 0.1773861277536 0
2.08 0.791279161712 0.01560755791998 0.7613509562156 0.0004457646762309 0.5208892480603 0 0.1766780004414 0
2.084 0.7919399869766 0.01548319556929 0.7619738308701 0.0003041152796439 0.5211916977819 0 0.1759726999809 0
2.088 0.7925996183126 0.0153598241484 0.7625956587532 0.000163516032345 0.5214943872629 0 0.1752702150874 0
2.092 0.7932580481762 0.0152374357615 0.7632164317729 2.395888012867e-05 0.5217973035219 0 0.1745705345211 0
2.096 0.7939152691601 0.01511602257569 0.7638361419749 0 0.5221004337241 0 0.1738736470871 0
2.1 0.7945712739917 0.01499557682048 0.7644547815414 0 0.52240376518 0 0.1731795416351 0
2.104 0.7952260555321 0.0148760907873 0.7650723427897 0 0.5227072853445 0 0.1724882070595 0
2.108 0.7958796067743 0.01475755682902 0.7656888181703 0 0.5230109818154 0 0.1717996322989 0
2.112 0.7965319208419 0.01463996735941 0.7663042002664 0 0.5233148423325 0 0.1711138063361 0
2.116 0.7971829909877 0.01452331485271 0.7669184817914 0 0.5236188547762 0 0.1704307181978 0
2.12 0.7978328105927 0.01440759184311 0.7675316555887 0 0.5239230071666 0 0.1697503569546 0
2.124 0.7984813731639 0.01429279092431 0.7681437146292 0 0.5242272876622 0 0.1690727117208 0
2.128 0.7991286723338 0.01417890474901 0.7687546520109 0 0.5245316845585 0 0.168397771654 0
2.132 0.7997747018585 0.01406592602846 0.769364460957 0 0.5248361862875 0 0.1677255259551 0
2.136 0.8004194556166 0.01395384753196 0.7699731348147 0 0.5251407814159 0 0.1670559638682 0
2.14 0.8010629276077 0.01384266208648 0.7705806670541 0 0.5254454586444 0 0.1663890746803 0
2.144 0.8017051119515 0.01373236257609 0.7711870512663 0 0.5257502068063 0 0.1657248477211 0
2.148 0.8023460028859 0.0136229419416 0.771792281163 0 0.5260550148666 0 0.165063272363 0
2.152 0.8029855947661 0.01351439318004 0.7723963505744 0 0.5263598719206 0 0.1644043380209 0
2.156 0.8036238820633 0.01340670934425 0.7729992534484 0 0.5266647671932 0 0.1637480341516 0
2.16 0.8042608593635 0.01329988354244 0.7736009838491 0 0.5269696900374 0 0.1630943502543 0
2.164 0.8048965213658 0.01319390893772 0.7742015359558 0 0.5272746299334 0 0.1624432758702 0
2.168 0.8055308628818 0.01308877874767 0.7748009040615 0 0.5275795764876 0 0.1617948005819 0
2.172 0.8061638788338 0.01298448624393 0.7753990825718 0 0.5278845194311 0 0.1611489140139 0
2.176 0.8067955642539 0.01288102475174 0.7759960660037 0 0.5281894486193 0 0.160505605832 0
2.18 0.8074259142829 0.01277838764954 0.7765918489843 0 0.52849435403 0 0.1598648657431 0
2.184 0.8080549241686 0.0126765683685 0.7771864262497 0 0.528799225763 0 0.1592266834956 0
2.188 0.8086825892652 0.01257556039217 0.7777797926437 0 0.5291040540389 0 0.1585910488783 0
2.192 0.8093089050318 0.01247535725599 0.778371943117 0 0.5294088291976 0 0.1579579517213 0
2.196 0.8099338670311 0.01237595254693 0.7789628727253 0 0.529713541698 0 0.1573273818948 0
2.2 0.8105574709287 0.01227733990307 0.779552576629 0 0.5300181821163 0 0.1566993293098 0
2.204 0.8111797124914 0.01217951301315 0.7801410500914 0 0.5303227411452 0 0.1560737839174 0
2.208 0.8118005875867 0.01208246561621 0.7807282884779 0 0.5306272095929 0 0.1554507357089 0
2.212 0.812420092181 0.01198619150121 0.7813142872547 0 0.5309315783821 0 0.1548301747154 0
2.216 0.8130382223391 0.01189068450655 0.781899041988 0 0.5312358385489 0 0.1542120910081 0
2.22 0.8136549742226 0.01179593851975 0.7824825483425 0 0.5315399812419 0 0.1535964746975 0
2.224 0.814270344089 0.01170194747705 0.7830648020805 0 0.5318439977209 0 0.1529833159338 0
2.228 0.8148843282909 0.01160870536298 0.7836457990608 0 0.5321478793564 0 0.1523726049064 0
2.232 0.8154969232743 0.01151620621002 0.7842255352378 0 0.532451617628 0 0.1517643318439 0
2.236 0.8161081255783 0.01142444409818 0.7848040066601 0 0.532755204124 0 0.151158487014 0
2.24 0.8167179318334 0.01133341315467 0.7853812094696 0 0.53305863054 0 0.1505550607231 0
2.244 0.8173263387607 0.01124310755346 0.7859571399006 0 0.533361888678 0 0.1499540433164 0
2.248 0.817933343171 0.01115352151498 0.7865317942786 0 0.5336649704456 0 0.1493554251775 0
2.252 0.8185389419635 0.01106464930568 0.7871051690194 0 0.5339678678551 0 0.1487591967287 0
2.256 0.8191431321251 0.01097648523772 0.7876772606278 0 0.534270573022 0 0.1481653484302 0
2.26 0.8197459107292 0.01088902366855 0.7882480656969 0 0.5345730781648 0 0.1475738707804 0
2.264 0.8203472749345 0.01080225900062 0.7888175809072 0 0.5348753756034 0 0.1469847543157 0
2.268 0.8209472219846 0.01071618568095 0.7893858030251 0 0.5351774577586 0 0.1463979896102 0
2.272 0.8215457492066 0.01063079820083 0.7899527289025 0 0.5354793171509 0 0.1458135672757 0
2.276 0.8221428540099 0.01054609109541 0.7905183554755 0 0.5357809464 0 0.1452314779613 0
2.28 0.822738533886 0.01046205894343 0.7910826797633 0 0.5360823382231 0 0.1446517123537 0
2.284 0.8233327864068 0.01037869636679 0.7916456988679 0 0.5363834854349 0 0.1440742611766 0
2.288 0.8239256092241 0.01029599803026 0.7922074099724 0 0.5366843809459 0 0.1434991151907 0
2.292 0.8245170000685 0.01021395864111 0.7927678103405 0 0.5369850177621 0 0.1429262651937 0
2.296 0.8251069567486 0.01013257294881 0.7933268973155 0 0.5372853889838 0 0.14235570202 0
2.3 0.8256954771497 0.01005183574463 0.7938846683192 0 0.5375854878047 0 0.1417874165406 0
2.304 0.8262825592336 0.009971741861377 0.7944411208515 0 0.5378853075111 0 0.1412213996629 0
2.308 0.826868201037 0.009892286173002 0.7949962524887 0 0.5381848414812 0 0.1406576423306 0
2.312 0.8274524006711 0.00981346359432 0.7955500608834 0 0.5384840831838 0 0.1400961355236 0
2.316 0.8280351563205 0.009735269080657 0.7961025437631 0 0.5387830261779 0 0.1395368702577 0
2.32 0.8286164662423 0.009657697627538 0.7966536989298 0 0.5390816641114 0 0.1389798375847 0
2.324 0.8291963287654 0.009580744270364 0.7972035242585 0 0.5393799907208 0 0.1384250285921 0
2.328 0.8297747422895 0.009504404084093 0.7977520176968 0 0.5396779998297 0 0.1378724344029 0
2.332 0.8303517052843 0.009428672182928 0.7982991772642 0 0.5399756853486 0 0.1373220461756 0
2.336 0.8309272162886 0.009353543720001 0.7988450010506 0 0.5402730412735 0 0.136773855104 0
2.34 0.8315012739098 0.009279013887065 0.7993894872162 0 0.5405700616857 0 0.1362278524169 0
2.344 0.8320738768227 0.009205077914185 0.7999326339901 0 0.5408667407502 0 0.1356840293784 0
2.348 0.8326450237686 0.009131731069433 0.8004744396701 0 0.5411630727157 0 0.1351423772873 0
2.352 0.833214713555 0.009058968658586 0.8010149026211 0 0.5414590519132 0 0.1346028874771 0
2.356 0.8337829450544 0.008986786024826 0.8015540212751 0 0.5417546727554 0 0.134065551316 0
2.36 0.8343497172037 0.00891517854844 0.8020917941297 0 0.5420499297361 0 0.1335303602065 0
2.364 0.8349150290032 0.008844141646523 0.8026282197481 0 0.5423448174291 0 0.1329973055857 0
2.368 0.8354788795161 0.00877367077269 0.8031632967574 0 0.5426393304875 0 0.1324663789245 0
2.372 0.8360412678675 0.008703761416782 0.8036970238486 0 0.5429334636432 0 0.1319375717283 0
2.376 0.8366021932439 0.008634409104575 0.8042293997756 0 0.5432272117055 0 0.131410875536 0
2.38 0.8371616548922 0.008565609397498 0.8047604233541 0 0.5435205695611 0 0.1308862819206 0
2.384 0.8377196521189 0.008497357892346 0.8052900934614 0 0.543813532173 0 0.1303637824884 0
2.388 0.8382761842899 0.008429650221 0.8058184090354 0 0.5441060945794 0 0.1298433688796 0
2.392 0.8388312508291 0.008362482050145 0.8063453690737 0 0.5443982518935 0 0.1293250327674 0
2.396 0.839384851218 0.008295849080996 0.8068709726333 0 0.5446899993027 0 0.1288087658585 0
2.4 0.839936984995 0.00822974704902 0.8073952188294 0 0.5449813320673 0 0.1282945598926 0
2.404 0.8404876517547 0.008164171723664 0.8079181068351 0 0.5452722455206 0 0.1277824066424 0
2.408 0.841036851147 0.008099118908085 0.8084396358804 0 0.5455627350674 0 0.1272722979134 0
2.412 0.8415845828768 0.008034584438881 0.8089598052516 0 0.545852796184 0 0.126764225544 0
2.416 0.8421308467028 0.007970564185823 0.8094786142908 0 0.5461424244169 0 0.1262581814048 0
2.42 0.8426756424373 0.007907054051593 0.8099960623949 0 0.5464316153822 0 0.1257541573992 0
2.424 0.8432189699451 0.007844049971522 0.810512149015 0 0.5467203647654 0 0.1252521454628 0
2.428 0.8437608291432 0.007781547913327 0.8110268736561 0 0.5470086683201 0 0.1247521375635 0
2.432 0.8443012200001 0.007719543876854 0.8115402358759 0 0.5472965218675 0 0.124254125701 0
2.436 0.8448401425347 0.007658033893824 0.8120522352843 0 0.5475839212958 0 0.1237581019071 0
2.44 0.8453775968164 0.007597014027578 0.8125628715431 0 0.5478708625597 0 0.1232640582455 0
2.444 0.8459135829638 0.007536480372822 0.8130721443649 0 0.5481573416791 0 0.1227719868115 0
2.448 0.8464481011442 0.007476429055382 0.8135800535126 0 0.5484433547392 0 0.1222818797319 0
2.452 0.8469811515735 0.007416856231954 0.814086598799 0 0.5487288978894 0 0.121793729165 0
2.456 0.8475127345148 0.007357758089857 0.8145917800859 0 0.5490139673425 0 0.1213075273003 0
2.46 0.8480428502784 0.007299130846789 0.8150955972836 0 0.5492985593747 0 0.1208232663587 0
2.464 0.8485714992207 0.007240970750586 0.8155980503501 0 0.5495826703241 0 0.1203409385919 0
2.468 0.8490986817441 0.007183274078983 0.8160991392908 0 0.5498662965908 0 0.1198605362827 0
2.472 0.849624398296 0.007126037139373 0.8165988641578 0 0.5501494346359 0 0.1193820517446 0
2.476 0.8501486493685 0.007069256268572 0.8170972250492 0 0.5504320809809 0 0.1189054773219 0
2.48 0.8506714354974 0.007012927832585 0.8175942221086 0 0.550714232207 0 0.1184308053894 0
2.484 0.8511927572623 0.006957048226374 0.8180898555243 0 0.5509958849547 0 0.1179580283522 0
2.488 0.8517126152853 0.006901613873623 0.8185841255291 0 0.5512770359233 0 0.1174871386461 0
2.492 0.8522310102309 0.006846621226517 0.8190770323996 0 0.5515576818696 0 0.1170181287367 0
2.496 0.8527479428052 0.006792066765505 0.8195685764554 0 0.5518378196082 0 0.1165509911198 0
2.5 0.8532634137557 0.006737946999085 0.8200587580587 0 0.5521174460103 0 0.1160857183213 0
2.504 0.8537774238702 0.006684258463573 0.8205475776141 0 0.5523965580032 0 0.1156223028967 0
2.508 0.8542899739767 0.006630997722885 0.8210350355672 0 0.55267515257 0 0.1151607374315 0
2.512 0.8548010649428 0.006578161368313 0.8215211324049 0 0.5529532267486 0 0.1147010145405 0
2.516 0.8553106976748 0.006525746018315 0.8220058686545 0 0.5532307776316 0 0.1142431268682 0
2.52 0.8558188731178 0.006473748318289 0.8224892448831 0 0.5535078023652 0 0.1137870670884 0
2.524 0.8563255922545 0.006422164940366 0.8229712616973 0 0.553784298149 0 0.1133328279041 0
2.528 0.8568308561053 0.006370992583191 0.8234519197425 0 0.5540602622353 0 0.1128804020474 0
2.532 0.8573346657275 0.006320227971715 0.8239312197024 0 0.5543356919288 0 0.1124297822796 0
2.536 0.8578370222145 0.006269867856988 0.8244091622984 0 0.5546105845856 0 0.1119809613907 0
2.54 0.8583379266959 0.006219909015943 0.8248857482896 0 0.5548849376128 0 0.1115339321995 0
2.544 0.8588373803365 0.006170348251198 0.8253609784716 0 0.5551587484684 0 0.1110886875537 0
2.548 0.8593353843363 0.006121182390847 0.8258348536764 0 0.55543201466 0 0.1106452203292 0
2.552 0.8598319399295 0.006072408288259 0.8263073747718 0 0.555704733745 0 0.1102035234306 0
2.556 0.8603270483842 0.006024022821874 0.826778542661 0 0.5559769033295 0 0.1097635897907 0
2.56 0.8608207110021 0.005976022895006 0.8272483582822 0 0.5562485210681 0 0.1093254123706 0
2.564 0.861312929118 0.005928405435643 0.8277168226078 0 0.5565195846633 0 0.1088889841595 0
2.568 0.8618037040989 0.005881167396251 0.8281839366442 0 0.556790091865 0 0.1084542981744 0
2.572 0.8622930373444 0.00583430575358 0.8286497014311 0 0.55706004047 0 0.1080213474604 0
2.576 0.8627809302851 0.005787817508469 0.8291141180416 0 0.5573294283213 0 0.1075901250903 0
2.58 0.8632673843833 0.005741699685654 0.8295771875808 0 0.557598253308 0 0.1071606241644 0
2.584 0.8637524011317 0.005695949333579 0.8300389111865 0 0.5578665133645 0 0.1067328378109 0
2.588 0.8642359820535 0.005650563524205 0.8304992900275 0 0.5581342064698 0 0.106306759185 0
2.592 0.8647181287016 0.005605539352826 0.8309583253044 0 0.5584013306478 0 0.1058823814695 0
2.596 0.8651988426583 0.005560873937878 0.8314160182481 0 0.5586678839658 0 0.1054596978744 0
2.6 0.865678125535 0.005516564420761 0.83187237012 0 0.558933864535 0 0.1050387016367 0
2.604 0.8661559789715 0.005472607965649 0.8323273822116 0 0.559199270509 0 0.1046193860205 0
2.608 0.8666324046359 0.005429001759316 0.8327810558436 0 0.5594641000845 0 0.1042017443166 0
2.612 0.8671074042241 0.005385743010948 0.8332333923658 0 0.5597283514996 0 0.103785769843 0
2.616 0.8675809794589 0.005342828951971 0.8336843931568 0 0.5599920230345 0 0.1033714559438 0
2.62 0.8680531320906 0.00530025683587 0.8341340596233 0 0.5602551130102 0 0.1029587959901 0
2.624 0.8685238638954 0.005258023938017 0.8345823931998 0 0.5605176197884 0 0.1025477833794 0
2.628 0.8689931766762 0.00521612755549 0.8350293953484 0 0.5607795417709 0 0.1021384115354 0
2.632 0.8694610722611 0.005174565006907 0.835475067558 0 0.5610408773994 0 0.1017306739082 0
2.636 0.8699275525038 0.005133333632251 0.8359194113443 0 0.5613016251549 0 0.1013245639739 0
2.64 0.870392619283 0.005092430792699 0.8363624282492 0 0.5615617835571 0 0.1009200752348 0
2.644 0.8708562745018 0.005051853870457 0.8368041198403 0 0.5618213511643 0 0.1005172012191 0
2.648 0.8713185200874 0.005011600268586 0.837244487711 0 0.5620803265729 0 0.1001159354807 0
2.652 0.8717793579912 0.004971667410843 0.8376835334794 0 0.5623387084165 0 0.09971627159941 0
2.656 0.8722387901877 0.004932052741512 0.8381212587887 0 0.5625964953663 0 0.0993182031806 0
2.66 0.8726968186744 0.004892753725239 0.8385576653062 0 0.56285368613 0 0.09892172385517 0
2.664 0.8731534454719 0.004853767846876 0.8389927547232 0 0.5631102794516 0 0.09852682727943 0
2.668 0.8736086726229 0.00481509261131 0.8394265287547 0 0.5633662741111 0 0.09813350713503 0
2.672 0.874062502192 0.004776725543316 0.839858989139 0 0.5636216689241 0 0.09774175712883 0
2.676 0.8745149362657 0.004738664187387 0.8402901376373 0 0.5638764627411 0 0.09735157099284 0
2.68 0.8749659769517 0.004700906107583 0.8407199760332 0 0.5641306544475 0 0.09696294248406 0
2.684 0.8754156263787 0.004663448887375 0.8411485061326 0 0.564384242963 0 0.09657586538442 0
2.688 0.8758638866959 0.004626290129488 0.8415757297634 0 0.564637227241 0 0.09619033350069 0
2.692 0.8763107600729 0.004589427455747 0.8420016487748 0 0.5648896062688 0 0.09580634066436 0
2.696 0.8767562486993 0.004552858506931 0.8424262650373 0 0.5651413790665 0 0.09542388073151 0
2.7 0.8772003547842 0.004516580942613 0.8428495804424 0 0.5653925446873 0 0.09504294758279 0
2.704 0.8776430805561 0.004480592441017 0.8432715969019 0 0.5656431022165 0 0.09466353512326 0
2.708 0.8780844282624 0.004444890698866 0.8436923163478 0 0.5658930507717 0 0.09428563728232 0
2.712 0.8785244001693 0.004409473431238 0.8441117407322 0 0.5661423895019 0 0.09390924801358 0
2.716 0.8789629985613 0.004374338371414 0.8445298720266 0 0.5663911175875 0 0.09353436129481 0
2.72 0.8794002257408 0.004339483270739 0.8449467122218 0 0.5666392342399 0 0.09316097112782 0
2.724 0.879836084028 0.004304905898475 0.8453622633275 0 0.566886738701 0 0.09278907153835 0
2.728 0.8802705757608 0.004270604041657 0.845776527372 0 0.5671336302428 0 0.09241865657601 0
2.732 0.8807037032939 0.004236575504956 0.8461895064019 0 0.5673799081674 0 0.09204972031414 0
2.736 0.8811354689988 0.004202818110533 0.846601202482 0 0.5676255718061 0 0.09168225684977 0
2.74 0.8815658752639 0.004169329697904 0.8470116176947 0 0.5678706205197 0 0.09131626030345 0
2.744 0.8819949244934 0.004136108123799 0.8474207541397 0 0.5681150536976 0 0.09095172481926 0
2.748 0.8824226191078 0.004103151262025 0.8478286139339 0 0.5683588707577 0 0.0905886445646 0
2.752 0.8828489615431 0.004070457003333 0.8482351992113 0 0.5686020711461 0 0.09022701373018 0
2.756 0.8832739542508 0.004038023255278 0.848640512122 0 0.5688446543366 0 0.08986682652991 0
2.76 0.8836975996974 0.00400584794209 0.8490445548328 0 0.5690866198307 0 0.08950807720078 0
2.764 0.8841199003642 0.003973929004538 0.8494473295262 0 0.5693279671569 0 0.0891507600028 0
2.768 0.8845408587473 0.003942264399798 0.8498488384005 0 0.5695686958704 0 0.08879486921887 0
2.772 0.8849604773567 0.003910852101326 0.8502490836695 0 0.5698088055532 0 0.08844039915475 0
2.776 0.8853787587169 0.003879690098723 0.8506480675621 0 0.5700482958133 0 0.08808734413891 0
2.78 0.8857957053659 0.003848776397611 0.851045792322 0 0.5702871662847 0 0.08773569852244 0
2.784 0.886211319855 0.003818109019501 0.8514422602079 0 0.5705254166267 0 0.08738545667903 0
2.788 0.8866256047492 0.003787686001672 0.8518374734924 0 0.5707630465243 0 0.08703661300479 0
2.792 0.8870385626262 0.003757505397041 0.8522314344625 0 0.571000055687 0 0.08668916191821 0
2.796 0.8874501960764 0.003727565274037 0.852624145419 0 0.5712364438492 0 0.08634309786007 0
2.8 0.8878605077028 0.003697863716483 0.8530156086763 0 0.5714722107697 0 0.08599841529334 0
2.804 0.8882695001207 0.003668398823469 0.8534058265622 0 0.5717073562311 0 0.08565510870309 0
2.808 0.8886771759572 0.003639168709232 0.8537948014174 0 0.57194188004 0 0.08531317259641 0
2.812 0.8890835378514 0.003610171503035 0.8541825355958 0 0.5721757820265 0 0.0849726015023 0
2.816 0.8894885884536 0.003581405349046 0.8545690314635 0 0.5724090620436 0 0.08463338997164 0
2.82 0.8898923304257 0.003552868406221 0.8549542913993 0 0.5726417199673 0 0.08429553257702 0
2.824 0.8902947664404 0.003524558848188 0.8553383177939 0 0.5728737556965 0 0.08395902391271 0
2.828 0.8906958991814 0.003496474863124 0.8557211130502 0 0.573105169152 0 0.08362385859459 0
2.832 0.8910957313428 0.003468614653644 0.8561026795825 0 0.573335960277 0 0.08329003125998 0
2.836 0.8914942656292 0.003440976436687 0.8564830198167 0 0.5735661290363 0 0.08295753656765 0
2.84 0.8918915047553 0.003413558443395 0.8568621361896 0 0.5737956754162 0 0.08262636919768 0
2.844 0.8922874514457 0.00338635891901 0.8572400311495 0 0.5740245994243 0 0.08229652385137 0
2.848 0.8926821084347 0.003359376122751 0.857616707155 0 0.5742529010893 0 0.08196799525121 0
2.852 0.893075478466 0.00333260832771 0.8579921666755 0 0.5744805804603 0 0.08164077814071 0
2.856 0.8934675642929 0.00330605382074 0.8583664121907 0 0.5747076376071 0 0.08131486728441 0
2.86 0.8938583686773 0.003279710902344 0.8587394461902 0 0.5749340726196 0 0.08099025746772 0
2.864 0.8942478943902 0.003253577886564 0.8591112711738 0 0.5751598856077 0 0.08066694349687 0
2.868 0.8946361442112 0.003227653100879 0.8594818896508 0 0.5753850767008 0 0.08034492019885 0
2.872 0.8950231209284 0.003201934886095 0.8598513041399 0 0.575609646048 0 0.08002418242126 0
2.876 0.895408827338 0.003176421596237 0.8602195171694 0 0.5758335938174 0 0.07970472503229 0
2.88 0.8957932662444 0.003151111598444 0.8605865312764 0 0.576056920196 0 0.07938654292063 0
2.884 0.8961764404596 0.00312600327287 0.8609523490069 0 0.5762796253897 0 0.07906963099535 0
2.888 0.8965583528036 0.003101095012572 0.8613169729155 0 0.5765017096226 0 0.07875398418585 0
2.892 0.8969390061036 0.003076385223414 0.8616804055656 0 0.5767231731372 0 0.07843959744177 0
2.896 0.897318403194 0.003051872323959 0.8620426495285 0 0.5769440161938 0 0.07812646573293 0
2.9 0.8976965469165 0.003027554745376 0.8624037073839 0 0.5771642390706 0 0.07781458404921 0
2.904 0.8980734401195 0.003003430931329 0.862763581719 0 0.5773838420633 0 0.07750394740049 0
2.908 0.8984490856583 0.002979499337887 0.8631222751292 0 0.5776028254847 0 0.07719455081659 0
2.912 0.8988234863945 0.00295575843342 0.863479790217 0 0.5778211896649 0 0.07688638934714 0
2.916 0.8991966451962 0.002932206698502 0.8638361295925 0 0.5780389349506 0 0.07657945806157 0
2.92 0.8995685649376 0.002908842625813 0.8641912958728 0 0.5782560617053 0 0.07627375204895 0
2.924 0.8999392484989 0.002885664720044 0.8645452916821 0 0.5784725703086 0 0.075969266418 0
2.928 0.9003086987661 0.002862671497804 0.8648981196515 0 0.5786884611567 0 0.07566599629693 0
2.932 0.9006769186309 0.002839861487515 0.8652497824183 0 0.5789037346613 0 0.07536393683342 0
2.936 0.9010439109904 0.002817233229332 0.8656002826267 0 0.5791183912501 0 0.0750630831945 0
2.94 0.9014096787471 0.002794785275037 0.865949622927 0 0.5793324313662 0 0.07476343056651 0
2.944 0.9017742248086 0.002772516187953 0.8662978059757 0 0.5795458554682 0 0.07446497415501 0
2.948 0.9021375520874 0.002750424542852 0.866644834435 0 0.5797586640295 0 0.07416770918468 0
2.952 0.9024996635009 0.00272850892586 0.8669907109732 0 0.5799708575387 0 0.07387163089929 0
2.956 0.9028605619711 0.002706767934371 0.8673354382639 0 0.5801824364988 0 0.07357673456156 0
2.96 0.9032202504246 0.002685200176954 0.8676790189865 0 0.5803934014276 0 0.07328301545316 0
2.964 0.9035787317923 0.002663804273264 0.8680214558255 0 0.580603752857 0 0.07299046887456 0
2.968 0.9039360090093 0.002642578853958 0.8683627514704 0 0.580813491333 0 0.07269909014503 0
2.972 0.9042920850145 0.002621522560599 0.868702908616 0 0.5810226174157 0 0.07240887460249 0
2.976 0.9046469627511 0.00260063404558 0.8690419299616 0 0.5812311316785 0 0.07211981760349 0
2.98 0.9050006451657 0.002579911972027 0.8693798182115 0 0.5814390347088 0 0.0718319145231 0
2.984 0.9053531352087 0.002559355013721 0.8697165760742 0 0.581646327107 0 0.07154516075489 0
2.988 0.9057044358338 0.00253896185501 0.8700522062627 0 0.5818530094867 0 0.07125955171077 0
2.992 0.906054549998 0.002518731190723 0.8703867114945 0 0.5820590824746 0 0.07097508282099 0
2.996 0.9064034806616 0.002498661726093 0.8707200944906 0 0.58226454671 0 0.07069174953406 0
3 0.9067512307878 0.002478752176666 0.8710523579766 0 0.5824694028448 0 0.07040954731663 0


==> figures/pure_resources.dat <==
theta_pi concurrence entropy phase
0 0 -0 0
0.00125 0.00785390088871 0.000268751207222 3.08423552103e-05
0.0025 0.0157073173118 0.000951620046536 0.000123367518339
0.00375 0.0235597648336 0.00197871958627 0.000277569781999
0.005 0.0314107590781 0.00331279477596 0.000493439634268
0.00625 0.0392598157591 0.00492779460736 0.000770963759277
0.0075 0.0471064507096 0.00680359927303 0.00111012503803
0.00875 0.0549501799124 0.00892378603645 0.00151090254946
0.01 0.0627905195293 0.0112744626114 0.00197327157173
0.01125 0.0706269859312 0.0138435787378 0.00249720358373
0.0125 0.0784590957278 0.0166204852676 0.00308266626687
0.01375 0.0862863657979 0.0195956345573 0.00372962350706
0.015 0.0941083133185 0.0227603675245 0.00443803539692
0.01625 0.101924455795 0.026106756853 0.00520785823827
0.0175 0.109734311091 0.0296274881924 0.00603904454482
0.01875 0.117537397458 0.0333157679971 0.00693154304507
0.02 0.125333233564 0.0371652505969 0.00788529868552
0.02125 0.133121338527 0.0411699795034 0.00890025263403
0.0225 0.140901231938 0.0453243394796 0.00997634228344
0.02375 0.148672433897 0.0496230168972 0.0111135012555
0.025 0.15643446504 0.0540609665822 0.0123116594049
0.02625 0.164186846569 0.0586333838092 0.0135707428235
0.0275 0.171929100279 0.0633356804359 0.0148906738452
0.02875 0.179660748593 0.0681634644039 0.0162713710505
0.03 0.187381314586 0.0731125220042 0.0177127492713
0.03125 0.195090322016 0.0781788024352 0.0192147195968
0.0325 0.202787295357 0.0833584042767 0.0207771893782
0.03375 0.210471759821 0.0886475635781 0.0224000622352
0.035 0.218143241397 0.0940426433165 0.0240832380613
0.03625 0.225801266869 0.0995401240242 0.0258266130302
0.0375 0.233445363856 0.10513659542 0.0276300796023
0.03875 0.241075060833 0.110828748908 0.0294935265315
0.04 0.248689887165 0.116613370832 0.0314168388714
0.04125 0.256289373133 0.122487336383 0.0333998979831
0.0425 0.263873049965 0.128447604086 0.0354425815422
0.04375 0.271440449865 0.134491210792 0.0375447635464
0.045 0.278991106039 0.140615267115 0.0397063143231
0.04625 0.286524552728 0.146816953274 0.0419271005377
0.0475 0.294040325232 0.153093515275 0.0442069852017
0.04875 0.301537959944 0.159442261421 0.046545827681
0.05 0.309016994375 0.165860559097 0.0489434837048
0.05125 0.316476967182 0.17234583181 0.0513998053745
0.0525 0.323917418198 0.178895556458 0.0539146411725
0.05375 0.331337888463 0.1855072608 0.0564878359718
0.055 0.338737920245 0.192178521124 0.0591192310458
0.05625 0.346117057077 0.19890696007 0.0618086640775
0.0575 0.353474843779 0.205690244617 0.0645559691701
0.05875 0.360810826488 0.212526084205 0.0673609768569
0.06 0.368124552685 0.21941222899 0.0702235141117
0.06125 0.375415571225 0.226346468207 0.0731434043599
0.0625 0.382683432365 0.233326628651 0.0761204674887
0.06375 0.389927687788 0.240350573249 0.079154519859
0.065 0.397147890635 0.247416199728 0.082245374316
0.06625 0.404343595529 0.254521439359 0.0853928402014
0.0675 0.411514358605 0.261664255786 0.0885967233646
0.06875 0.418659737537 0.268842643925 0.0918568261749
0.07 0.425779291565 0.276054628921 0.095172947534
0.07125 0.43287258152 0.283298265178 0.0985448828878
0.0725 0.439939169856 0.290571635437 0.101972424239
0.07375 0.446978620671 0.297872849907 0.105455360162
0.075 0.45399049974 0.305200045452 0.108993475812
0.07625 0.460974374535 0.312551384818 0.112586552941
0.0775 0.467929814261 0.319925055901 0.116234369911
0.07875 0.474856389871 0.327319271059 0.119936701709
0.08 0.481753674102 0.334732266461 0.123693319956
0.08125 0.488621241497 0.342162301466 0.127503992927
0.0825 0.495458668432 0.349607658043 0.131368485562
0.08375 0.502265533143 0.35706664021 0.13528655948
0.085 0.50904141575 0.364537573515 0.139257972996
0.08625 0.515785898285 0.372018804531 0.143282481135
0.0875 0.522498564716 0.379508700386 0.147359835646
0.08875 0.529179000974 0.387005648311 0.151489785018
0.09 0.535826794979 0.394508055214 0.155672074498
0.09125 0.542441536663 0.402014347274 0.159906446101
0.0925 0.549022817998 0.40952296955 0.164192638632
0.09375 0.55557023302 0.417032385622 0.168530387697
0.095 0.562083377852 0.42454107723 0.172919425725
0.09625 0.568561850734 0.432047543952 0.177359481979
0.0975 0.575005252043 0.439550302876 0.181850282575
0.09875 0.58141318432 0.447047888307 0.186391550499
0.1 0.587785252292 0.454538851472 0.190983005625
0.10125 0.594121062902 0.462021760248 0.19562436473
0.1025 0.600420225326 0.469495198902 0.200315341513
0.10375 0.606682351002 0.476957767838 0.205055646612
0.105 0.612907053653 0.484408083358 0.209844987624
0.10625 0.61909394931 0.491844777439 0.214683069119
0.1075 0.625242656336 0.499266497511 0.219569592662
0.10875 0.631352795449 0.506671906253 0.224504256828
0.11 0.637423989749 0.514059681394 0.229486757224
0.11125 0.643455864734 0.521428515523 0.234516786507
0.1125 0.64944804833 0.528777115911 0.2395940344
0.11375 0.655400170912 0.536104204336 0.244718187715
0.115 0.661311865324 0.54340851692 0.24988893037
0.11625 0.667182766905 0.550688803969 0.255105943408
0.1175 0.67301251351 0.557943829827 0.260368905021
0.11875 0.678800745533 0.565172372728 0.265677490564
0.12 0.684547105929 0.572373224661 0.271031372579
0.12125 0.690251240234 0.579545191238 0.276430220812
0.1225 0.695912796592 0.586687091567 0.281873702237
0.12375 0.701531425771 0.593797758136 0.287361481075
0.125 0.707106781187 0.600876036693 0.292893218813
0.12625 0.712638518925 0.60792078614 0.298468574229
0.1275 0.718126297763 0.614930878428 0.304087203408
0.12875 0.723569779188 0.621905198455 0.309748759766
0.13 0.728968627421 0.628842643971 0.315452894071
0.13125 0.734322509436 0.635742125485 0.321199254467
0.1325 0.739631094979 0.642602566183 0.32698748649
0.13375 0.744894056592 0.649422901836 0.332817233095
0.135 0.75011106963 0.656202080727 0.338688134676
0.13625 0.755281812285 0.66293906357 0.344599829088
0.1375 0.7604059656 0.669632823439 0.35055195167
0.13875 0.765483213493 0.676282345699 0.356544135266
0.14 0.770513242776 0.682886627938 0.362576010251
0.14125 0.775495743172 0.689444679902 0.368647204551
0.1425 0.780430407338 0.695955523437 0.374757343664
0.14375 0.785316930881 0.70241819243 0.38090605069
0.145 0.790155012376 0.708831732751 0.387092946347
0.14625 0.794944353388 0.715195202204 0.393317648998
0.1475 0.799684658487 0.721507670474 0.399579774674
0.14875 0.80437563527 0.72776821908 0.405878937098
0.15 0.809016994375 0.733975941326 0.412214747708
0.15125 0.813608449501 0.740129942261 0.41858681568
0.1525 0.818149717425 0.746229338635 0.424994747957
0.15375 0.822640518021 0.75227325886 0.431438149266
0.155 0.827080574275 0.758260842971 0.437916622148
0.15625 0.831469612303 0.76419124259 0.44442976698
0.1575 0.835807361368 0.770063620892 0.450977182002
0.15875 0.840093553899 0.775877152572 0.457558463337
0.16 0.844327925502 0.781631023811 0.464173205021
0.16125 0.848510214982 0.787324432253 0.470820999026
0.1625 0.852640164354 0.792956586969 0.477501435284
0.16375 0.856717518865 0.798526708435 0.484214101715
0.165 0.860742027004 0.804034028503 0.49095858425
0.16625 0.86471344052 0.809477790381 0.497734466857
0.1675 0.868631514438 0.814857248604 0.504541331568
0.16875 0.872496007073 0.820171669019 0.511378758503
0.17 0.876306680044 0.825420328757 0.518246325898
0.17125 0.880063298291 0.830602516221 0.525143610129
0.1725 0.883765630089 0.83571753106 0.532070185739
0.17375 0.887413447059 0.840764684155 0.539025625465
0.175 0.891006524188 0.845743297602 0.54600950026
0.17625 0.894544639838 0.850652704696 0.553021379329
0.1775 0.898027575761 0.855492249917 0.560060830144
0.17875 0.901455117112 0.860261288913 0.56712741848
0.18 0.904827052466 0.864959188488 0.574220708435
0.18125 0.908143173825 0.869585326592 0.581340262463
0.1825 0.911403276635 0.874139092304 0.588485641395
0.18375 0.914607159799 0.878619885827 0.595656404471
0.185 0.917754625684 0.88302711847 0.602852109365
0.18625 0.920845480141 0.887360212647 0.610072312212
0.1875 0.923879532511 0.891618601858 0.617316567635
0.18875 0.92685659564 0.895801730689 0.624584428775
0.19 0.929776485888 0.899909054798 0.631875447315
0.19125 0.932639023143 0.903940040909 0.639189173512
0.1925 0.93544403083 0.907894166806 0.646525156221
0.19375 0.938191335922 0.911770921327 0.653882942923
0.195 0.940880768954 0.915569804351 0.661262079755
0.19625 0.943512164028 0.919290326804 0.668662111537
0.1975 0.946085358828 0.922932010641 0.676082581802
0.19875 0.948600194626 0.92649438885 0.683523032818
0.2 0.951056516295 0.929977005443 0.690983005625
0.20125 0.953454172319 0.933379415454 0.698462040056
0.2025 0.955793014798 0.936701184931 0.705959674768
0.20375 0.958072899462 0.939941890938 0.713475447272
0.205 0.960293685677 0.943101121548 0.721008893961
0.20625 0.962455236454 0.946178475838 0.728559550135
0.2075 0.964557418458 0.94917356389 0.736126950035
0.20875 0.966600102017 0.952086006789 0.743710626867
0.21 0.968583161129 0.954915436615 0.751310112835
0.21125 0.970506473469 0.957661496446 0.758924939167
0.2125 0.972369920398 0.960323840354 0.766554636144
0.21375 0.97417338697 0.962902133403 0.774198733131
0.215 0.975916761939 0.965396051647 0.781856758603
0.21625 0.977599937765 0.967805282132 0.789528240179
0.2175 0.979222810622 0.970129522888 0.797212704643
0.21875 0.980785280403 0.972368482934 0.804909677984
0.22 0.982287250729 0.974521882275 0.812618685414
0.22125 0.98372862895 0.976589451898 0.820339251407
0.2225 0.985109326155 0.978570933777 0.828070899721
0.22375 0.986429257176 0.980466080867 0.835813153431
0.225 0.987688340595 0.982274657105 0.84356553496
0.22625 0.988886498745 0.983996437412 0.851327566103
0.2275 0.990023657717 0.985631207687 0.859098768062
0.22875 0.991099747366 0.987178764814 0.866878661473
0.23 0.992114701314 0.988638916653 0.874666766436
0.23125 0.993068456955 0.990011482048 0.882462602542
0.2325 0.993960955455 0.991296290822 0.890265688909
0.23375 0.994792141762 0.992493183775 0.898075544205
0.235 0.995561964603 0.993602012691 0.905891686681
0.23625 0.996270376493 0.99462264033 0.913713634202
0.2375 0.996917333733 0.995554940434 0.921540904272
0.23875 0.997502796416 0.99639879772 0.929373014069
0.24 0.998026728428 0.99715410789 0.937209480471
0.24125 0.998489097451 0.99782077762 0.945049820088
0.2425 0.998889874962 0.998398724569 0.95289354929
0.24375 0.999229036241 0.998887877371 0.960740184241
0.245 0.999506560366 0.999288175643 0.968589240922
0.24625 0.999722430218 0.999599569979 0.976440235166
0.2475 0.999876632482 0.999822021953 0.984292682688
0.24875 0.999969157645 0.999955504116 0.992146099111
0.25 1 1 1


==> figures/unruh_dynamics.dat <==
alpha bell ent eb S_half C
0.01 0.34657359027997 49.65342640972 100 1.2796333483291 0.81873075307798
0.010115794542599 0.34657359027997 49.081081142567 98.855309465694 1.2796333483291 0.81873075307798
0.010232929922808 0.34657359027997 48.515287457511 97.723722095581 1.2796333483291 0.81873075307798
0.010351421666793 0.34657359027997 47.955970359211 96.605087898981 1.2796333483291 0.81873075307798
0.010471285480509 0.34657359027997 47.403055710792 95.499258602144 1.2796333483291 0.81873075307798
0.010592537251773 0.34657359027997 46.856470224016 94.406087628592 1.2796333483291 0.81873075307798
0.010715193052376 0.34657359027997 46.31614144957 93.325430079699 1.2796333483291 0.81873075307798
0.010839269140212 0.34657359027997 45.781997767458 92.257142715476 1.2796333483291 0.81873075307798
0.010964781961432 0.34657359027997 45.253968377516 91.201083935591 1.2796333483291 0.81873075307798
0.011091748152624 0.34657359027997 44.731983290018 90.157113760596 1.2796333483291 0.81873075307798
0.01122018454302 0.34657359027997 44.215973316407 89.125093813375 1.2796333483291 0.81873075307798
0.011350108156723 0.34657359027997 43.705870060121 88.104887300801 1.2796333483291 0.81873075307798
0.011481536214969 0.34657359027997 43.201605907524 87.096358995608 1.2796333483291 0.81873075307798
0.011614486138403 0.34657359027997 42.70311401895 86.09937521846 1.2796333483291 0.81873075307798
0.011748975549395 0.34657359027997 42.210328319839 85.113803820238 1.2796333483291 0.81873075307798
0.01188502227437 0.34657359027997 41.72318349198 84.13951416452 1.2796333483291 0.81873075307798
0.012022644346174 0.34657359027997 41.241614964854 83.176377110267 1.2796333483291 0.81873075307798
0.012161860006464 0.34657359027997 40.765558907074 82.224264994707 1.2796333483291 0.81873075307798
0.012302687708124 0.34657359027997 40.294952217925 81.28305161641 1.2796333483291 0.81873075307798
0.012445146117714 0.34657359027997 39.829732519001 80.352612218562 1.2796333483291 0.81873075307798
0.012589254117942 0.34657359027997 39.369838145934 79.432823472428 1.2796333483291 0.81873075307798
0.012735030810167 0.34657359027997 38.915208140224 78.523563461007 1.2796333483291 0.81873075307798
0.012882495516931 0.34657359027997 38.465782241155 77.624711662869 1.2796333483291 0.81873075307798
0.013031667784523 0.34657359027997 38.021500877811 76.736148936182 1.2796333483291 0.81873075307798
0.013182567385564 0.34657359027997 37.582305161179 75.857757502918 1.2796333483291 0.81873075307798
0.013335214321633 0.34657359027997 37.148136876343 74.989420933246 1.2796333483291 0.81873075307798
0.013489628825917 0.34657359027997 36.718938474766 74.131024130092 1.2796333483291 0.81873075307798
0.013645831365889 0.34657359027997 36.294653066665 73.28245331389 1.2796333483291 0.81873075307798
0.013803842646029 0.34657359027997 35.87522441347 72.443596007499 1.2796333483291 0.81873075307798
0.013963683610559 0.34657359027997 35.460596920365 71.61434102129 1.2796333483291 0.81873075307798
0.014125375446228 0.34657359027997 35.050715628927 70.794578438414 1.2796333483291 0.81873075307798
0.014288939585111 0.34657359027997 34.645526209834 69.984199600227 1.2796333483291 0.81873075307798
0.014454397707459 0.34657359027997 34.244974955667 69.183097091894 1.2796333483291 0.81873075307798
0.014621771744567 0.34657359027997 33.849008773791 68.391164728143 1.2796333483291 0.81873075307798
0.014791083881682 0.34657359027997 33.457575179319 67.608297539198 1.2796333483291 0.81873075307798
0.014962356560944 0.34657359027997 33.070622288151 66.834391756861 1.2796333483291 0.81873075307798
0.015135612484362 0.34657359027997 32.6880988101 66.06934480076 1.2796333483291 0.81873075307798
0.01531087461682 0.34657359027997 32.309954042094 65.313055264747 1.2796333483291 0.81873075307798
0.015488166189125 0.34657359027997 31.936137861453 64.565422903466 1.2796333483291 0.81873075307798
0.015667510701081 0.34657359027997 31.566600719247 63.826348619055 1.2796333483291 0.81873075307798
0.015848931924611 0.34657359027997 31.20129363373 63.095734448019 1.2796333483291 0.81873075307798
0.0160324539069 0.34657359027997 30.840168183841 62.373483548242 1.2796333483291 0.81873075307798
0.016218100973589 0.34657359027997 30.483176502794 61.659500186148 1.2796333483291 0.81873075307798
0.016405897731995 0.34657359027997 30.130271271729 60.953689724017 1.2796333483291 0.81873075307798
0.016595869074376 0.34657359027997 29.781405713438 60.255958607436 1.2796333483291 0.81873075307798
0.016788040181226 0.34657359027997 29.436533586171 59.566214352901 1.2796333483291 0.81873075307798
0.016982436524617 0.34657359027997 29.0956091775 58.884365535559 1.2796333483291 0.81873075307798
0.017179083871576 0.34657359027997 28.758587298264 58.210321777087 1.2796333483291 0.81873075307798
0.017378008287494 0.34657359027997 28.425423276578 57.543993733716 1.2796333483291 0.81873075307798
0.017579236139587 0.34657359027997 28.096072951913 56.885293084384 1.2796333483291 0.81873075307798
0.017782794100389 0.34657359027997 27.770492669238 56.234132519035 1.2796333483291 0.81873075307798
0.017988709151288 0.34657359027997 27.448639273241 55.59042572704 1.2796333483291 0.81873075307798
0.0181970085861 0.34657359027997 27.130470102603 54.954087385762 1.2796333483291 0.81873075307798
0.01840772001469 0.34657359027997 26.815942984344 54.325033149243 1.2796333483291 0.81873075307798
0.018620871366629 0.34657359027997 26.505016228236 53.703179637025 1.2796333483291 0.81873075307798
0.018836490894898 0.34657359027997 26.197648621274 53.088444423099 1.2796333483291 0.81873075307798
0.019054607179632 0.34657359027997 25.893799422214 52.480746024977 1.2796333483291 0.81873075307798
0.019275249131909 0.34657359027997 25.593428356176 51.880003892896 1.2796333483291 0.81873075307798
0.01949844599758 0.34657359027997 25.296495609299 51.286138399136 1.2796333483291 0.81873075307798
0.019724227361149 0.34657359027997 25.002961823469 50.69907082747 1.2796333483291 0.81873075307798
0.019952623149689 0.34657359027997 24.712788091102 50.118723362727 1.2796333483291 0.81873075307798
0.020183663636816 0.34657359027997 24.425935949984 49.545019080479 1.2796333483291 0.81873075307798
0.020417379446695 0.34657359027997 24.142367378175 48.977881936845 1.2796333483291 0.81873075307798
0.020653801558105 0.34657359027997 23.862044788968 48.41723675841 1.2796333483291 0.81873075307798
0.02089296130854 0.34657359027997 23.584931025909 47.863009232264 1.2796333483291 0.81873075307798
0.021134890398366 0.34657359027997 23.310989357869 47.315125896148 1.2796333483291 0.81873075307798
0.021379620895022 0.34657359027997 23.040183474179 46.77351412872 1.2796333483291 0.81873075307798
0.02162718523727 0.34657359027997 22.772477479812 46.238102139926 1.2796333483291 0.81873075307798
0.021877616239496 0.34657359027997 22.507835890632 45.708818961487 1.2796333483291 0.81873075307798
0.022130947096056 0.34657359027997 22.246223628684 45.185594437492 1.2796333483291 0.81873075307798
0.022387211385683 0.34657359027997 21.987606017551 44.668359215096 1.2796333483291 0.81873075307798
0.022646443075931 0.34657359027997 21.73194877775 44.157044735331 1.2796333483291 0.81873075307798
0.022908676527678 0.34657359027997 21.479218022198 43.651583224017 1.2796333483291 0.81873075307798
0.023173946499685 0.34657359027997 21.229380251711 43.151907682777 1.2796333483291 0.81873075307798
0.023442288153199 0.34657359027997 20.982402350571 42.657951880159 1.2796333483291 0.81873075307798
0.023713737056617 0.34657359027997 20.738251582134 42.169650342858 1.2796333483291 0.81873075307798
0.023988329190195 0.34657359027997 20.496895584491 41.686938347034 1.2796333483291 0.81873075307798
0.024266100950824 0.34657359027997 20.258302366178 41.209751909733 1.2796333483291 0.81873075307798
0.02454708915685 0.34657359027997 20.022440301941 40.738027780411 1.2796333483291 0.81873075307798
0.024831331052956 0.34657359027997 19.789278128538 40.271703432546 1.2796333483291 0.81873075307798
0.025118864315096 0.34657359027997 19.558784940599 39.81071705535 1.2796333483291 0.81873075307798
0.025409727055493 0.34657359027997 19.330930186533 39.355007545578 1.2796333483291 0.81873075307798
0.025703957827689 0.34657359027997 19.105683664475 38.904514499428 1.2796333483291 0.81873075307798
0.026001595631653 0.34657359027997 18.883015518286 38.459178204535 1.2796333483291 0.81873075307798
0.026302679918954 0.34657359027997 18.662896233597 38.018939632056 1.2796333483291 0.81873075307798
0.026607250597988 0.34657359027997 18.445296633899 37.583740428844 1.2796333483291 0.81873075307798
0.026915348039269 0.34657359027997 18.230187876677 37.153522909717 1.2796333483291 0.81873075307798
0.027227013080779 0.34657359027997 18.017541449589 36.728230049808 1.2796333483291 0.81873075307798
0.027542287033382 0.34657359027997 17.807329166691 36.30780547701 1.2796333483291 0.81873075307798
0.027861211686298 0.34657359027997 17.599523164702 35.8921934645 1.2796333483291 0.81873075307798
0.028183829312645 0.34657359027997 17.394095899314 35.481338923358 1.2796333483291 0.81873075307798
0.028510182675039 0.34657359027997 17.191020141549 35.075187395257 1.2796333483291 0.81873075307798
0.028840315031266 0.34657359027997 16.990268974151 34.673685045253 1.2796333483291 0.81873075307798
0.029174270140012 0.34657359027997 16.791815788023 34.276778654645 1.2796333483291 0.81873075307798
0.029512092266664 0.34657359027997 16.595634278711 33.88441561392 1.2796333483291 0.81873075307798
0.02985382618918 0.34657359027997 16.401698442918 33.496543915783 1.2796333483291 0.81873075307798
0.03019951720402 0.34657359027997 16.20998257507 33.113112148259 1.2796333483291 0.81873075307798
0.030549211132155 0.34657359027997 16.020461263918 32.734069487883 1.2796333483291 0.81873075307798
0.030902954325136 0.34657359027997 15.833109389176 32.359365692962 1.2796333483291 0.81873075307798
0.03126079367124 0.34657359027996 15.647902118207 31.988951096913 1.2796333483291 0.81873075307798
0.031622776601684 0.34657359027996 15.464814902745 31.622776601683 1.2796333483291 0.81873075307798
0.031988951096914 0.34657359027995 15.283823475653 31.260793671238 1.2796333483291 0.81873075307797
0.032359365692963 0.34657359027995 15.104903847725 30.902954325134 1.2796333483291 0.81873075307797
0.032734069487884 0.34657359027994 14.928032304525 30.549211132152 1.2796333483291 0.81873075307796
0.033113112148259 0.34657359027992 14.753185403265 30.199517204016 1.2796333483291 0.81873075307796
0.033496543915783 0.3465735902799 14.58033996972 29.853826189174 1.2796333483291 0.81873075307794
0.03388441561392 0.34657359027987 14.409473095183 29.512092266655 1.2796333483291 0.81873075307793
0.034276778654645 0.34657359027982 14.240562133456 29.17427014 1.2796333483291 0.81873075307791
0.034673685045253 0.34657359027977 14.073584697883 28.84031503125 1.279633348329 0.81873075307788
0.035075187395257 0.34657359027968 13.908518658415 28.510182675017 1.279633348329 0.81873075307784
0.035481338923358 0.34657359027957 13.745342138716 28.183829312614 1.279633348329 0.81873075307778
0.035892193464501 0.34657359027942 13.584033513309 27.861211686257 1.2796333483289 0.81873075307771
0.03630780547701 0.34657359027922 13.424571404752 27.542287033326 1.2796333483288 0.8187307530776
0.036728230049808 0.34657359027893 13.266934680859 27.227013080704 1.2796333483287 0.81873075307746
0.037153522909717 0.34657359027855 13.111102451954 26.915348039167 1.2796333483286 0.81873075307727
0.037583740428844 0.34657359027804 12.957054068163 26.607250597851 1.2796333483284 0.81873075307702
0.038018939632056 0.34657359027736 12.804769116745 26.30267991877 1.2796333483281 0.81873075307668
0.038459178204535 0.34657359027644 12.654227419457 26.001595631408 1.2796333483278 0.81873075307622
0.038904514499428 0.34657359027521 12.505409029956 25.703957827363 1.2796333483273 0.81873075307561
0.039355007545578 0.34657359027358 12.358294231247 25.409727055061 1.2796333483267 0.8187307530748
0.03981071705535 0.34657359027143 12.212863533152 25.118864314526 1.279633348326 0.81873075307372
0.040271703432546 0.34657359026858 12.069097669831 24.831331052205 1.2796333483249 0.8187307530723
0.040738027780411 0.34657359026483 11.926977597333 24.547089155865 1.2796333483235 0.81873075307043
0.041209751909733 0.34657359025992 11.786484491182 24.266100949536 1.2796333483217 0.81873075306798
0.041686938347034 0.3465735902535 11.64759974401 23.988329188515 1.2796333483193 0.81873075306478
0.042169650342858 0.34657359024513 11.510304963211 23.713737054434 1.2796333483162 0.81873075306061
0.042657951880159 0.34657359023427 11.374581968651 23.442288150371 1.2796333483122 0.81873075305519
0.043151907682777 0.3465735902202 11.240412790397 23.173946496033 1.279633348307 0.81873075304818
0.043651583224017 0.34657359020204 11.107779666497 22.908676522976 1.2796333483003 0.81873075303913
0.044157044735331 0.34657359017867 10.976665040786 22.646443069896 1.2796333482917 0.81873075302747
0.044668359215096 0.3465735901487 10.847051560737 22.387211377961 1.2796333482806 0.81873075301253
0.045185594437492 0.34657359011035 10.718922075343 22.130947086204 1.2796333482665 0.81873075299341
0.045708818961488 0.34657359006145 10.592259633037 21.877616226962 1.2796333482484 0.81873075296903
0.046238102139926 0.34657358999926 10.467047479648 21.627185221373 1.2796333482255 0.81873075293802
0.04677351412872 0.34657358992041 10.343269056395 21.379620874916 1.2796333481963 0.8187307528987
0.047315125896148 0.34657358982071 10.220907997913 21.13489037301 1.2796333481595 0.81873075284899
0.047863009232264 0.34657358969501 10.099948130316 20.892961276652 1.2796333481131 0.81873075278632
0.04841723675841 0.34657358953696 9.9803734692933 20.653801518114 1.2796333480548 0.81873075270752
0.048977881936845 0.3465735893388 9.8621682182425 20.41737939668 1.2796333479816 0.81873075260871
0.049545019080479 0.346573589091 9.7453167664352 20.183663574434 1.2796333478901 0.81873075248516
0.050118723362727 0.34657358878197 9.629803687215 19.952623072092 1.279633347776 0.81873075233108
0.05069907082747 0.34657358839761 9.5156137362289 19.724227264882 1.2796333476341 0.81873075213944
0.051286138399136 0.34657358792081 9.4027318496906 19.498445878467 1.279633347458 0.8187307519017
0.051880003892896 0.34657358733086 9.2911431426741 19.275248984908 1.2796333472402 0.81873075160755
0.052480746024977 0.34657358660279 9.1808329074384 19.054606998681 1.2796333469714 0.81873075124454
0.053088444423099 0.34657358570655 9.071786611781 18.836490672722 1.2796333466405 0.81873075079767
0.053703179637025 0.34657358460605 8.9639898974192 18.62087109452 1.2796333462342 0.81873075024895
0.054325033149243 0.34657358325808 8.857428578399 18.407719682254 1.2796333457365 0.81873074957686
0.054954087385762 0.34657358161105 8.7520886395299 18.197008180961 1.2796333451283 0.81873074875565
0.05559042572704 0.34657357960349 8.6479562348443 17.988708658742 1.2796333443871 0.81873074775467
0.056234132519035 0.34657357716232 8.5450176860796 17.782793503018 1.2796333434858 0.8187307465375
0.056885293084384 0.34657357420093 8.4432594811829 17.579235416799 1.2796333423923 0.81873074506095
0.057543993733716 0.34657357061686 8.3426682728357 17.378007415011 1.279633341069 0.81873074327392
0.058210321777087 0.34657356628921 8.2432308769973 17.179082820838 1.2796333394711 0.81873074111615
0.058884365535559 0.34657356107566 8.1449342714649 16.98243526211 1.2796333375462 0.81873073851667
0.059566214352901 0.34657355480907 8.0477655944499 16.788038667708 1.2796333352324 0.81873073539214
0.060255958607436 0.34657354729357 7.951712143166 16.595867264013 1.2796333324575 0.8187307316449
0.060953689724017 0.34657353830018 7.8567613724309 16.40589557137 1.2796333291369 0.81873072716078
0.061659500186148 0.34657352756176 7.7629008932755 16.218098400589 1.279633325172 0.81873072180659
0.062373483548242 0.34657351476742 7.6701184715619 16.032450849465 1.279633320448 0.81873071542731
0.063095734448019 0.34657349955607 7.5784020266062 15.848928299323 1.2796333148316 0.81873070784291
0.063826348619055 0.34657348150927 7.4877396298051 15.667506411589 1.2796333081683 0.81873069884474
0.064565422903466 0.34657346014313 7.3981195032628 15.488161124378 1.2796333002794 0.81873068819155
0.065313055264747 0.3465734348993 7.3095300184176 15.310868649104 1.2796332909588 0.81873067560493
0.06606934480076 0.34657340513481 7.2219596946645 15.135605467107 1.279633279969 0.81873066076431
0.066834391756861 0.34657337011084 7.1353971979725 14.962348326297 1.2796332670373 0.81873064330129
0.067608297539198 0.34657332898011 7.0498313394943 14.791074237817 1.2796332518508 0.81873062279342
0.068391164728143 0.34657328077297 6.9652510741653 14.621760472711 1.2796332340516 0.81873059875724
0.069183097091894 0.34657322438195 6.8816454992906 14.454384558619 1.2796332132306 0.81873057064054
0.069984199600227 0.34657315854466 6.7990038531177 14.28892427647 1.2796331889218 0.81873053781391
0.070794578438414 0.34657308182496 6.7173155133924 14.125357657191 1.279633160595 0.81873049956127
0.07161434102129 0.34657299259223 6.6365699958955 13.963662978433 1.279633127648 0.81873045506958
0.072443596007499 0.34657288899855 6.5567569529598 13.80381876129 1.2796330893986 0.81873040341745
0.07328245331389 0.34657276895376 6.477866171963 13.64580376704 1.279633045075 0.81873034356271
0.074131024130092 0.34657263009811 6.3998875737976 13.489596993886 1.2796329938059 0.81873027432876
0.074989420933246 0.34657246977248 6.3228112113132 13.335177673707 1.2796329346094 0.81873019438974
0.075857757502918 0.34657228498589 6.2466272677318 13.182525268812 1.2796328663813 0.81873010225429
0.076736148936182 0.34657207238018 6.1713260550334 13.031619468706 1.2796327878815 0.81872999624799
0.077624711662869 0.34657182819178 6.0968980123113 12.882440186854 1.2796326977205 0.81872987449425
0.078523563461007 0.34657154821021 6.0233337040952 12.734967557459 1.2796325943434 0.81872973489364
0.079432823472428 0.34657122773336 5.9506238186418 12.589181932249 1.2796324760142 0.81872957510156
0.080352612218562 0.34657086151918 5.8787591661921 12.445063877259 1.2796323407972 0.81872939250419
0.08128305161641 0.34657044373383 5.8077306771941 12.30259416964 1.2796321865383 0.81872918419256
0.082224264994707 0.34656996789586 5.7375294004917 12.161753794465 1.2796320108442 0.8187289469348
0.083176377110267 0.34656942681654 5.6681465014785 12.022523941549 1.2796318110604 0.8187286771463
0.08413951416452 0.34656881253597 5.5995732602173 11.884886002292 1.2796315842476 0.81872837085784
0.085113803820238 0.3465681162549 5.5318010695255 11.748821566526 1.2796313271566 0.81872802368164
0.08609937521846 0.34656732826218 5.4648214330265 11.614312419388 1.2796310362013 0.81872763077506
0.087096358995608 0.34656643785752 5.3986259631693 11.481340538214 1.2796307074303 0.81872718680216
0.088104887300801 0.34656543326971 5.3332063792148 11.349888089452 1.2796303364967 0.8187266858928
0.089125093813375 0.34656430156989 5.2685545051933 11.21993742561 1.2796299186258 0.81872612159941
0.090157113760596 0.34656302858 5.2046622678321 11.091471082228 1.2796294485816 0.81872548685123
0.091201083935591 0.34656159877625 5.1415216944562 10.964471774897 1.279628920631 0.81872477390614
0.092257142715476 0.34655999518745 5.0791249108646 10.838922396303 1.2796283285057 0.81872397429989
0.093325430079699 0.34655819928833 5.0174641391832 10.714806013324 1.2796276653637 0.81872307879274
0.094406087628592 0.34655619088762 4.9565316956981 10.592105864179 1.2796269237471 0.81872207731363
0.095499258602144 0.34655394801111 4.8963199886711 10.47080535562 1.2796260955388 0.8187209589016
0.096605087898981 0.34655144677944 4.8368215161411 10.350888060196 1.2796251719179 0.81871971164477
0.097723722095581 0.34654866128086 4.7780288637142 10.232337713569 1.2796241433119 0.8187183226166
0.098855309465694 0.34654556343893 4.7199347023459 10.115138211912 1.2796229993478 0.81871677780973
0.1 0.34654212287528 4.6625317861191 9.9992736093712 1.2796217288015 0.81871506206716
0.10115794542599 0.3465383067675 4.6058129500213 9.884728115619 1.2796203195446 0.81871315901109
0.10232929922808 0.34653407970233 4.5497711077252 9.7714860934895 1.27961875849 0.81871105096921
0.10351421666793 0.34652940352436 4.4943992493768 9.6595320567071 1.2796170315361 0.81870871889881
0.10471285480509 0.34652423718034 4.439690439394 9.5488506677153 1.279615123508 0.81870614230847
0.10592537251773 0.34651853655943 4.3856378142817 9.4394267356091 1.2796130180986 0.81870329917775
0.10715193052376 0.34651225432964 4.3322345804655 9.3312452141778 1.2796106978076 0.81870016587474
0.10839269140212 0.34650533977067 4.2794740121502 9.2242912000631 1.2796081438784 0.81869671707177
0.10964781961432 0.34649773860358 4.2273494492058 9.1185499310383 1.2796053362351 0.81869292565933
0.11091748152624 0.3464893928176 4.1758542950862 9.0140067844134 1.2796022534172 0.8186887626584
0.1122018454302 0.34648024049452 4.1249820147849 8.9106472755706 1.2795988725133 0.81868419713132
0.11350108156723 0.34647021563096 4.0747261328305 8.808457056635 1.279595169095 0.81867919609146
0.11481536214969 0.34645924795916 4.0250802313281 8.7074219152841 1.279591117148 0.81867372441178
0.11614486138403 0.34644726276663 3.9760379480489 8.6075277737004 1.2795866890049 0.81866774473258
0.11748975549395 0.34643418071523 3.9275929745731 8.5087606876697 1.2795818552754 0.81866121736865
0.1188502227437 0.34641991766025 3.8797390544881 8.4111068458271 1.2795765847779 0.81865410021593
0.12022644346174 0.34640438447005 3.832469981648 8.3145525690552 1.2795708444698 0.81864634865815
0.12161860006464 0.34638748684682 3.7857795984954 8.2190843100321 1.2795645993786 0.81863791547345
0.12302687708124 0.34636912514918 3.7396617944497 8.1246886529347 1.2795578125326 0.81862875074147
0.12445146117714 0.34634919421718 3.6941105043653 8.031352313293 1.2795504448928 0.81861880175096
0.12589254117942 0.34632758320048 3.6491197070608 7.9390621379982 1.2795424552851 0.81860801290838
0.12735030810167 0.3463041753903 3.6046834239237 7.8478051054618 1.2795338003329 0.81859632564761
0.12882495516931 0.34627884805594 3.5607957175904 7.7575683259242 1.2795244343916 0.81858367834119
0.13031667784523 0.34625147228652 3.5174506907054 7.6683390419096 1.279514309484 0.81857000621324
0.13182567385564 0.34622191283885 3.4746424847605 7.5801046288246 1.2795033752367 0.81855524125447
0.13335214321633 0.34619002799195 3.4323652790142 7.4928525956953 1.2794915788193 0.81853931213947
0.13489628825917 0.34615566940923 3.3906132894944 7.4065705860379 1.2794788648846 0.81852214414664
0.13645831365889 0.34611868200888 3.3493807680832 7.3212463788574 1.279465175511 0.818503659081
0.13803842646029 0.3460789038435 3.3086620016851 7.236867889767 1.2794504501477 0.81848377520018
0.13963683610559 0.34603616598949 3.2684513114784 7.1534231722212 1.2794346255622 0.81846240714384
0.14125375446228 0.34599029244715 3.2287430522493 7.0709004188535 1.27941763579 0.81843946586683
0.14288939585111 0.34594110005223 3.1895316118084 6.9892879629112 1.2793994120884 0.81841485857628
0.14454397707459 0.34588839839961 3.1508114104889 6.9085742797745 1.279379882892 0.81838848867298
0.14621771744567 0.34583198977999 3.1125769007247 6.8287479885532 1.2793589737723 0.81836025569715
0.14791083881682 0.3457716691302 3.0748225667075 6.7497978537461 1.279336607401 0.81833005527899
0.14962356560944 0.34570722399797 3.0375429241208 6.6717127869536 1.2793127035159 0.81829777909402
0.15135612484362 0.34563843452169 3.0007325199496 6.5944818486296 1.2792871788913 0.81826331482364
0.1531087461682 0.34556507342605 2.964385932362 6.5180942498609 1.279259947312 0.81822654612092
0.15488166189125 0.34548690603398 2.928497770662 6.4425393541592 1.2792309195516 0.81818735258186
0.15667510701081 0.34540369029569 2.8930626753096 6.3678066792523 1.2792000033543 0.81814560972223
0.15848931924611 0.34531517683519 2.8580753180057 6.2938858988604 1.2791671034214 0.81810118896026
0.160324539069 0.34522110901505 2.8235304018388 6.2207668444425 1.2791321214017 0.81805395760503
0.16218100973589 0.34512122301972 2.7894226614904 6.148439506898 1.2790949558869 0.81800377885096
0.16405897731995 0.34501524795789 2.7557468634949 6.0768940382081 1.2790555024106 0.81795051177824
0.16595869074376 0.34490290598447 2.7224978065518 6.0061207530028 1.2790136534518 0.81789401135935
0.16788040181226 0.34478391244219 2.6896703218849 5.9361101300373 1.2789692984439 0.81783412847176
0.16982436524617 0.34465797602355 2.6572592736465 5.8668528135636 1.2789223237865 0.81777070991668
0.17179083871576 0.34452479895303 2.6252595593618 5.798339614582 1.2788726128632 0.81770359844401
0.17378008287494 0.34438407718989 2.5936661104093 5.7305615119578 1.2788200460629 0.8176326327833
0.17579236139587 0.34423550065172 2.5624738925347 5.6635096533899 1.2787645008054 0.81755764768086
0.17782794100389 0.34407875345872 2.5316779063927 5.5971753562167 1.2787058515724 0.81747847394275
0.17988709151288 0.34391351419876 2.5012731881143 5.5315501080459 1.2786439699413 0.81739493848372
0.181970085861 0.34373945621321 2.4712548098947 5.4666255671972 1.2785787246244 0.81730686438194
0.1840772001469 0.34355624790325 2.4416178805983 5.4023935629444 1.2785099815113 0.8172140709393
0.18620871366629 0.34336355305665 2.4123575463774 5.3388460955469 1.278437603716 0.81711637374735
0.18836490894898 0.34316103119465 2.3834689913001 5.2759753360607 1.2783614516273 0.81701358475844
0.19054607179632 0.34294833793858 2.3549474379845 5.2137736259189 1.278281382963 0.81690551236215
0.19275249131909 0.34272512539592 2.3267881482351 5.1522334762752 1.2781972528281 0.81679196146662
0.1949844599758 0.34249104256515 2.2989864236784 5.0913475671021 1.2781089137756 0.81667273358463
0.19724227361149 0.34224573575902 2.2715376063942 5.0311087460392 1.2780162158717 0.81654762692427
0.19952623149689 0.34198884904548 2.2444370795391 4.971510026987 1.2779190067624 0.81641643648387
0.20183663636816 0.34172002470562 2.2176802679606 4.9125445884431 1.2778171317448 0.81627895415097
0.20417379446695 0.34143890370788 2.1912626387962 4.8542057715786 1.2777104338397 0.8161349688051
0.20653801558105 0.34114512619766 2.1651797020582 4.7964870780564 1.2775987538674 0.81598426642409
0.2089296130854 0.34083833200141 2.1394270111984 4.7393821675897 1.2774819305256 0.81582663019362
0.21134890398366 0.3405181611443 2.1140001636525 4.6828848552458 1.2773598004689 0.81566184061972
0.21379620895022 0.34018425438037 2.0888948013615 4.6269891084978 1.2772321983912 0.81548967564394
0.2162718523727 0.33983625373408 2.0641066112675 4.5716890440309 1.2770989571086 0.81530991076097
0.21877616239496 0.33947380305219 2.0396313257822 4.5169789243086 1.2769599076444 0.81512231913828
0.22130947096056 0.33909654856456 2.0154647232268 4.4628531539092 1.2768148793152 0.81492667173758
0.22387211385683 0.33870413945288 1.9916026282423 4.4093062756402 1.2766636998177 0.81472273743779
0.22646443075931 0.33829622842579 1.9680409121668 4.3563329664435 1.2765061953166 0.8145102831592
0.22908676527678 0.33787247229917 1.9447754933815 4.3039280331025 1.2763421905326 0.81428907398857
0.23173946499685 0.33743253258013 1.9218023376215 4.2520864077654 1.2761715088315 0.81405887330478
0.23442288153199 0.33697607605329 1.899117458254 4.2008031432979 1.2759939723124 0.8138194429049
0.23713737056617 0.33650277536798 1.8767169165193 4.1500734084834 1.2758094018968 0.81357054313024
0.23988329190195 0.33601230962466 1.8545968217374 4.0998924830844 1.2756176174163 0.81331193299226
0.24266100950824 0.33550436495928 1.8327533314788 4.0502557527851 1.2754184377013 0.81304337029787
0.2454708915685 0.33497863512386 1.8111826516981 4.0011587040311 1.2752116806675 0.81276461177411
0.24831331052956 0.33443482206191 1.7898810368328 3.9525969187867 1.2749971634024 0.8124754131917
0.25118864315096 0.33387263647702 1.7688447898652 3.9045660692276 1.2747747022505 0.8121755294875
0.25409727055493 0.33329179839315 1.7480702623487 3.8570619123897 1.2745441128977 0.81186471488531
0.25703957827689 0.33269203770505 1.7275538543992 3.8100802847926 1.2743052104532 0.81154272301516
0.26001595631653 0.33207309471732 1.707292014651 3.7636170970584 1.2740578095317 0.81120930703051
0.26302679918954 0.33143472067057 1.6872812401785 3.7176683285455 1.2738017243318 0.81086421972353
0.26607250597988 0.33077667825319 1.6675180763849 3.6722300220167 1.2735367687145 0.8105072136379
0.26915348039269 0.33009874209732 1.6479991168572 3.6272982783607 1.2732627562784 0.81013804117932
0.27227013080779 0.32940069925762 1.62872100319 3.5828692513867 1.2729795004338 0.80975645472323
0.27542287033382 0.32868234967133 1.6096804247777 3.538939142709 1.2726868144739 0.80936220671989
0.27861211686298 0.32794350659852 1.5908741185774 3.4955041967414 1.2723845116442 0.80895504979644
0.28183829312645 0.32718399704108 1.5722988688421 3.4525606958149 1.2720724052094 0.80853473685599
0.28510182675039 0.32640366213924 1.5539515068269 3.4101049554386 1.271750308518 0.80810102117354
0.28840315031266 0.32560235754466 1.535828910468 3.3681333197151 1.2714180350643 0.8076536564886
0.29174270140012 0.32477995376874 1.5179280040367 3.3266421569266 1.2710753985476 0.8071923970946
0.29512092266664 0.32393633650537 1.5002457577691 3.2856278553041 1.2707222129295 0.80671699792476
0.2985382618918 0.32307140692706 1.4827791874732 3.2450868189904 1.2703582924878 0.80622721463457
0.3019951720402 0.32218508195363 1.4655253541139 3.2050154642078 1.2699834518681 0.80572280368076
0.30549211132155 0.32127729449277 1.4484813633783 3.1654102156398 1.2695975061326 0.8052035223967
0.30902954325136 0.32034799365166 1.4316443652218 3.1262675030341 1.2692002708063 0.8046691290642
0.3126079367124 0.31939714491922 1.4150115533965 3.0875837580331 1.2687915619203 0.80411938298173
0.31622776601684 0.31842473031831 1.3985801649634 3.0493554112377 1.2683711960526 0.80355404452914
0.31988951096914 0.31743074852771 1.3823474797896 3.0115788895069 1.2679389903658 0.80297287522863
0.32359365692963 0.31641521497343 1.3663108200313 2.9742506134975 1.2674947626423 0.80237563780227
0.32734069487884 0.31537816188911 1.3504675496051 2.9373669954422 1.2670383313173 0.80176209622594
0.33113112148259 0.3143196383456 1.3348150736474 2.9009244371691 1.2665695155081 0.80113201577978
0.33496543915783 0.31323971024951 1.319350837964 2.8649193283585 1.2660881350416 0.80048516309513
0.3388441561392 0.31213846031095 1.3040723284709 2.8293480450366 1.2655940104791 0.79982130619809
0.34276778654645 0.31101598798058 1.2889770706273 2.7942069483003 1.2650869631382 0.79914021454974
0.34673685045253 0.30987240935629 1.2740626288624 2.7594923832709 1.2645668151127 0.79844165908305
0.35075187395257 0.30870785705993 1.2593266059962 2.7252006782688 1.2640333892895 0.79772541223658
0.35481338923358 0.30752248008439 1.2447666426562 2.6913281442045 1.2634865093637 0.79699124798502
0.35892193464501 0.30631644361187 1.230380416691 2.6578710741767 1.2629259998507 0.79623894186674
0.3630780547701 0.30508992880366 1.2161656425809 2.6248257432716 1.2623516860973 0.79546827100831
0.36728230049808 0.30384313256245 1.2021200708473 2.5921884085528 1.2617633942888 0.79467901414618
0.37153522909717 0.30257626726779 1.1882414874615 2.5599553092334 1.2611609514556 0.79387095164561
0.37583740428844 0.30128956048561 1.1745277132542 2.5281226670212 1.2605441854771 0.79304386551688
0.38018939632056 0.29998325465282 1.1609766033247 2.4966866866254 1.2599129250835 0.79219753942898
0.38459178204535 0.29865760673795 1.1475860464538 2.4656435564151 1.2592669998561 0.79133175872081
0.38904514499428 0.2973128878789 1.1343539645174 2.43498944922 1.2586062402256 0.79044631041006
0.39355007545578 0.29594938299898 1.1212783119048 2.4047205232603 1.2579304774686 0.78954098319981
0.3981071705535 0.29456739040235 1.1083570749397 2.3748329231969 1.2572395437028 0.78861556748305
0.40271703432546 0.29316722135015 1.0955882713065 2.34532278129 1.2565332718805 0.7876698553452
0.40738027780411 0.29174919961858 1.0829699494807 2.3161862186556 1.2558114957802 0.78670364056466
0.41209751909733 0.29031366104014 1.0705001881656 2.2874193466091 1.2550740499978 0.78571671861162
0.41686938347034 0.28886095302954 1.0581770957344 2.259018268085 1.2543207699352 0.78470888664529
0.42169650342858 0.28739143409543 1.0459988096787 2.2309790791241 1.2535514917894 0.78367994350943
0.42657951880159 0.2859054733394 1.0339634960642 2.2032978704156 1.2527660525384 0.78262968972653
0.43151907682777 0.28440344994371 1.0220693489925 2.1759707288866 1.2519642899282 0.7815579274907
0.43651583224017 0.282885752649 1.0103145900719 2.1489937393286 1.2511460424569 0.78046446065929
0.44157044735331 0.28135277922338 0.99869746789425 2.1223629860522 1.2503111493596 0.77934909474343
0.44668359215096 0.27980493592442 0.98721625752056 2.0960745545615 1.2494594505911 0.77821163689761
0.45185594437492 0.27824263695522 0.975869259975 2.07012453324 1.248590786809 0.77705189590838
0.45708818961487 0.276666303916 0.96465480174671 2.0445090150404 1.2477049993554 0.77586968218228
0.46238102139926 0.27507636525261 0.95357123430039 2.0192240991711 1.2468019302385 0.77466480773309
0.4677351412872 0.27347325570313 0.94261693359556 1.9942658927725 1.2458814221134 0.77343708616854
0.47315125896148 0.27185741574395 0.93179029961449 1.969630512577 1.2449433182627 0.77218633267658
0.47863009232264 0.27022929103653 0.92108975589905 1.9453140865469 1.2439874625767 0.77091236401125
0.4841723675841 0.26858933187609 0.91051374909637 1.9213127554845 1.2430136995332 0.76961499847837
0.48977881936845 0.26693799264333 0.90006074851352 1.8976226746101 1.2420218741776 0.76829405592093
0.49545019080479 0.26527573126046 0.88972924568115 1.8742400151035 1.241011832102 0.76694935770456
0.50118723362727 0.26360300865243 0.87951775392602 1.8511609656041 1.239983419425 0.76558072670291
0.5069907082747 0.26192028821457 0.86942480795253 1.8283817336672 1.2389364827712 0.76418798728317
0.51286138399136 0.26022803528756 0.85944896343315 1.8058985471736 1.2378708692506 0.76277096529176
0.51880003892896 0.25852671664065 0.84958879660769 1.7837076556878 1.2367864264386 0.7613294880403
0.52480746024977 0.25681679996407 0.8398429038914 1.7618053317655 1.2356830023557 0.75986338429195
0.53088444423099 0.25509875337143 0.83020990149173 1.7401878722062 1.2345604454474 0.75837248424811
0.53703179637025 0.25337304491289 0.8206884250338 1.7188515992497 1.233418604565 0.75685661953567
0.54325033149243 0.25164014209984 0.81127712919435 1.6977928617168 1.2322573289458 0.75531562319478
0.54954087385762 0.24990051144171 0.80197468734415 1.6770080360911 1.2310764681946 0.75374932966731
0.5559042572704 0.24815461799561 0.7927797911987 1.656493527543 1.2298758722652 0.75215757478593
0.56234132519035 0.24640292492922 0.78369115047713 1.6362457708948 1.2286553914421 0.75054019576405
0.56885293084384 0.24464589309757 0.77470749256916 1.6162612315266 1.2274148763231 0.74889703118646
0.57543993733716 0.24288398063404 0.76582756220998 1.5965364062245 1.2261541778028 0.74722792100095
0.58210321777087 0.24111764255603 0.75705012116291 1.577067823969 1.2248731470557 0.74553270651082
0.58884365535559 0.23934733038563 0.74837394790971 1.5578520466674 1.2235716355211 0.74381123036835
0.59566214352901 0.23757349178549 0.73979783734834 1.5388856698275 1.2222494948875 0.74206333656933
0.60255958607436 0.23579657021022 0.7313206004981 1.5201653231767 1.220906577079 0.7402888704487
0.60953689724017 0.23401700457354 0.72294106421188 1.5016876712254 1.2195427342412 0.73848767867724
0.61659500186148 0.23223522893106 0.7146580708955 1.4834494137762 1.2181578187291 0.73665960925949
0.62373483548242 0.23045167217911 0.70647047823391 1.4654472863818 1.2167516830945 0.73480451153287
0.63095734448019 0.22866675776942 0.69837715892398 1.4476780607504 1.2153241800756 0.73292223616799
0.63826348619055 0.22688090343972 0.690377000414 1.4301385451021 1.2138751625864 0.73101263517034
0.64565422903466 0.22509452096025 0.68246890464943 1.4128255844778 1.2124044837076 0.72907556188321
0.65313055264747 0.22330801589607 0.67465178782494 1.3957360610002 1.2109119966784 0.72711087099199
0.6606934480076 0.22152178738501 0.66692458014247 1.3788668940912 1.2093975548887 0.72511841852988
0.66834391756861 0.21973622793116 0.65928622557525 1.3622150406455 1.2078610118732 0.72309806188493
0.67608297539198 0.21795172321378 0.65173568163751 1.3457774951631 1.2063022213056 0.72104965980859
0.68391164728143 0.21616865191118 0.64427191915984 1.3295512898417 1.2047210369948 0.71897307242569
0.69183097091894 0.21438738553959 0.63689392206994 1.3135334946319 1.2031173128807 0.71686816124588
0.69984199600227 0.21260828830665 0.62960068717872 1.2977212172546 1.2014909030329 0.71473478917659
0.70794578438414 0.21083171697913 0.62239122397146 1.2821116031861 1.199841661649 0.71257282053752
0.7161434102129 0.20905802076471 0.61526455440409 1.2667018356084 1.1981694430547 0.71038212107665
0.72443596007499 0.20728754120742 0.60821971270419 1.2514891353297 1.1964741017046 0.70816255798781
0.7328245331389 0.20552061209641 0.60125574517678 1.2364707606746 1.1947554921851 0.70591399992984
0.74131024130092 0.20375755938758 0.59437171001469 1.2216440073476 1.1930134692169 0.70363631704731
0.74989420933246 0.2019987011379 0.58756667711334 1.2070062082691 1.1912478876604 0.70132938099282
0.75857757502918 0.2002443474518 0.58083972788982 1.1925547333882 1.1894586025206 0.69899306495097
0.76736148936182 0.19849480043939 0.57418995510621 1.1782869894714 1.1876454689548 0.69662724366391
0.77624711662869 0.19675035418598 0.56761646269688 1.1642004198703 1.1858083422802 0.69423179345847
0.78523563461007 0.19501129473262 0.56111836559974 1.1502925042695 1.1839470779835 0.69180659227499
0.79432823472428 0.19327790006705 0.55469478959138 1.1365607584147 1.1820615317315 0.68935151969779
0.80352612218562 0.19155044012487 0.54834487112577 1.1230027338253 1.1801515593831 0.68686645698722
0.8128305161641 0.18982917680024 0.54206775717666 1.1096160174892 1.178217017002 0.6843512871134
0.82224264994707 0.18811436396591 0.53586260508339 1.0963982315442 1.1762577608718 0.68180589479161
0.83176377110267 0.186406247502 0.52972858240007 1.0833470329453 1.1742736475109 0.67923016651935
0.8413951416452 0.18470506533324 0.52366486674809 1.07046011312 1.1722645336904 0.67662399061497
0.85113803820238 0.18301104747401 0.51767064567165 1.0577351976122 1.1702302764515 0.67398725725803
0.8609937521846 0.18132441608111 0.51174511649653 1.0451700457162 1.1681707331258 0.67131985853131
0.87096358995608 0.17964538551349 0.50588748619169 1.0327624501018 1.1660857613559 0.66862168846441
0.88104887300801 0.1779741623988 0.50009697123381 1.0205102364307 1.1639752191179 0.66589264307903
0.89125093813375 0.17631094570617 0.49437279747461 1.0084112629665 1.1618389647448 0.66313262043588
0.90157113760596 0.17465592682497 0.48871420001089 0.99646342017791 1.1596768569519 0.66034152068326
0.91201083935591 0.17300928964908 0.48312042305715 0.98466463033718 1.1574887548626 0.65751924610717
0.92257142715476 0.17137121066623 0.47759071982082 0.97301284711321 1.1552745180367 0.65466570118317
0.93325430079699 0.16974185905229 0.47212435237985 0.96150605516134 1.1530340064991 0.65178079262971
0.94406087628592 0.16812139676975 0.46672059156282 0.95014226970988 1.1507670807706 0.64886442946321
0.95499258602144 0.1665099786705 0.46137871683124 0.9389195361442 1.1484736018994 0.6459165230546
0.96605087898981 0.16490775260216 0.4560980161642 0.92783592958903 1.1461534314951 0.64293698718755
0.97723722095581 0.16331485951785 0.45087778594514 0.9168895544896 1.1438064317628 0.63992573811815
0.98855309465694 0.16173143358914 0.44571733085072 0.9060785441921 1.1414324655393 0.63688269463627
1 0.16015760232158 0.44061596374187 0.8954010605241 1.1390313963311 0.63380777812838
1.0115794542599 0.15859348667286 0.43557300555661 0.8848552933753 1.136603088353 0.63070091264194
1.0232929922808 0.1570392011731 0.43058778520505 0.87443946027924 1.1341474065687 0.62756202495124
1.0351421666793 0.15549485404699 0.42565963946608 0.86415180599615 1.1316642167327 0.62439104462485
1.0471285480509 0.15396054733767 0.42078791288599 0.85399060209762 1.1291533854338 0.62118790409439
1.0592537251773 0.15243637703193 0.41597195767881 0.8439541465533 1.1266147801395 0.61795253872492
1.0715193052376 0.15092243318656 0.4112111336284 0.83404076331993 1.1240482692427 0.61468488688666
1.0839269140212 0.14941880005568 0.40650480799221 0.82424880193317 1.1214537221094 0.61138489002813
1.0964781961432 0.14792555621867 0.40185235540668 0.81457663710243 1.1188310091276 0.60805249275079
1.1091748152624 0.14644277470866 0.39725315779417 0.80502266830894 1.1161800017587 0.6046876428849
1.122018454302 0.14497052314125 0.39270660427148 0.79558531940739 1.1135005725889 0.60129029156686
1.1350108156723 0.14350886384339 0.3882120910599 0.78626303823131 1.1107925953836 0.59786039331779
1.1481536214969 0.14205785398212 0.38376902139659 0.77705429620236 1.1080559451421 0.59439790612346
1.1614486138403 0.14061754569307 0.37937680544756 0.76795758794383 1.1052904981547 0.59090279151548
1.1748975549395 0.13918798620858 0.37503486022186 0.75897143089839 1.1024961320609 0.58737501465367
1.188502227437 0.13776921798524 0.37074260948725 0.75009436495027 1.0996727259089 0.58381454440974
1.2022644346174 0.13636127883069 0.3664994836871 0.74132495205212 1.0968201602169 0.58022135345209
1.2161860006464 0.13496420202971 0.36230491985858 0.73266177585643 1.0939383170363 0.57659541833176
1.2302687708124 0.13357801646916 0.35815836155219 0.72410344135186 1.0910270800155 0.57293671956952
1.2445146117714 0.13220274676208 0.35405925875235 0.71564857450439 1.0880863344661 0.56924524174403
1.2589254117942 0.13083841337042 0.35000706779931 0.70729582190347 1.0851159674298 0.56552097358101
1.2735030810167 0.1294850327266 0.34600125131216 0.69904385041314 1.082115867748 0.56176390804349
1.2882495516931 0.12814261735368 0.342041278113 0.69089134682828 1.0790859261316 0.55797404242292
1.3031667784523 0.12681117598412 0.33812662315218 0.68283701753597 1.0760260352335 0.55415137843136
1.3182567385564 0.12549071367692 0.33425676743462 0.67487958818193 1.0729360897215 0.55029592229438
1.3335214321633 0.12418123193327 0.33043119794727 0.66701780334218 1.0698159863538 0.54640768484493
1.3489628825917 0.1228827288105 0.32664940758748 0.65925042619989 1.0666656240556 0.54248668161796
1.3645831365889 0.12159519903432 0.32291089509245 0.65157623822736 1.0634849039968 0.53853293294578
1.3803842646029 0.12031863410926 0.31921516496969 0.64399403887323 1.0602737296718 0.53454646405415
1.3963683610559 0.11905302242741 0.31556172742836 0.63650264525482 1.0570320069811 0.530527305159
1.4125375446228 0.11779834937517 0.31195009831163 0.62910089185564 1.0537596443132 0.52647549156378
1.4288939585111 0.11655459743823 0.30837979902995 0.62178763022807 1.0504565526295 0.52239106375732
1.4454397707459 0.11532174630456 0.3048503564952 0.61456172870106 1.0471226455495 0.51827406751223
1.4621771744567 0.11409977296551 0.30136130305576 0.60742207209296 1.0437578394385 0.5141245539837
1.4791083881682 0.11288865181494 0.29791217643244 0.6003675614294 1.0403620534958 0.5099425798087
1.4962356560944 0.11168835474635 0.29450251965525 0.59339711366612 1.0369352098454 0.50572820720551
1.5135612484362 0.11049885124804 0.29113188100101 0.58650966141676 1.0334772336276 0.5014815040735
1.531087461682 0.10932010849627 0.28779981393182 0.57970415268558 1.029988053092 0.49720254409312
1.5488166189125 0.10815209144645 0.28450587703428 0.57297955060497 1.0264675996922 0.49289140682596
1.5667510701081 0.10699476292222 0.2812496339595 0.56633483317784 1.0229158081822 0.48854817781503
1.5848931924611 0.10584808370266 0.27803065336397 0.55976899302467 1.0193326167137 0.48417294868483
1.60324539069 0.10471201260739 0.27484850885107 0.55328103713528 1.0157179669352 0.47976581724156
1.6218100973589 0.10358650657975 0.27170277891342 0.54686998662518 1.0120718040922 0.47532688757301
1.6405897731995 0.10247152076791 0.26859304687592 0.54053487649655 1.0083940771295 0.47085627014833
1.6595869074376 0.10136700860412 0.26551890083952 0.53427475540366 1.0046847387938 0.46635408191752
1.6788040181226 0.10027292188188 0.26247993362572 0.52808868542268 1.0009437457387 0.46182044641046
1.6982436524617 0.099189210831233 0.25947574272173 0.52197574182594 0.99717105863058 0.4572554938356
1.7179083871576 0.098115824192108 0.25650593022633 0.5159350128604 0.99336664225552 0.45265936117801
1.7378008287494 0.097052709285757 0.25357010279645 0.50996559953042 0.98953046562816 0.44803219229694
1.7579236139587 0.095999812084289 0.25066787159431 0.5040666153846 0.98566250210136 0.44337413802255
1.7782794100389 0.09495707727835 0.24779885223532 0.49823718630679 0.98176272947734 0.43868535625195
1.7988709151288 0.093924448342946 0.24496266473656 0.49247645031106 0.97783113011991 0.43396601204433
1.81970085861 0.09290186760145 0.24215893346591 0.48678355734063 0.97386769106801 0.42921627771514
1.840772001469 0.091889276287808 0.23938728709178 0.48115766907073 0.96987240415035 0.42443633292916
1.8620871366629 0.090886614606982 0.2366473585335 0.47559795871515 0.96584526610121 0.41962636479253
1.8836490894898 0.089893821793642 0.23393878491227 0.47010361083669 0.96178627867729 0.4147865679434
1.9054607179632 0.088910836169145 0.2312612075027 0.46467382116113 0.95769544877573 0.40991714464134
1.9275249131909 0.087937595196832 0.22861427168499 0.45930779639489 0.95357278855303 0.40501830485525
1.949844599758 0.08697403553566 0.22599762689759 0.45400475404619 0.94941831554503 0.40009026634975
1.9724227361149 0.08602009309221 0.22341092659055 0.44876392224973 0.94523205278784 0.39513325476991
1.9952623149689 0.085075703071098 0.22085382817931 0.44358453959464 0.94101402893963 0.39014750372424
2.0183663636816 0.084140800023814 0.21832599299914 0.43846585495593 0.93676427840328 0.3851332548658
2.0417379446695 0.083215317896026 0.21582708626003 0.43340712732909 0.93248284144988 0.38009075797136
2.0653801558105 0.082299190073376 0.21335677700222 0.42840762566789 0.92816976434291 0.3750202710185
2.089296130854 0.081392349425804 0.21091473805213 0.42346662872542 0.92382509946319 0.3699220602605
2.1134890398366 0.08049472835042 0.20850064597898 0.41858342489805 0.91944890543445 0.36479640029896
2.1379620895022 0.07960625881297 0.20611418105172 0.41375731207256 0.91504124724949 0.35964357415396
2.162718523727 0.078726872387914 0.20375502719668 0.40898759747608 0.91060219639684 0.35446387333176
2.1877616239496 0.07785650029715 0.20142287195551 0.40427359752903 0.90613183098794 0.34925759788981
2.2130947096056 0.076995073447425 0.19911740644379 0.39961463770078 0.90163023588471 0.34402505649905
2.2387211385683 0.076142522466447 0.19683832531004 0.39501005236818 0.8970975028274 0.3387665665033
2.2646443075931 0.075298777737738 0.19458532669519 0.39045918467672 0.89253373056278 0.33348245397566
2.2908676527678 0.074463769434262 0.1923581121926 0.38596138640439 0.88793902497247 0.32817305377183
2.3173946499685 0.073637427550846 0.19015638680846 0.38151601782813 0.8833134992014 0.32283870958014
2.3442288153199 0.072819681935436 0.18797985892273 0.37712244759276 0.87865727378629 0.31747977396833
2.3713737056617 0.072010462319209 0.1858282402505 0.37278005258253 0.87397047678414 0.31209660842673
2.3988329190195 0.071209698345572 0.18370124580378 0.36848821779495 0.8692532439005 0.30668958340793
2.4266100950824 0.070417319598078 0.18159859385375 0.36424633621708 0.86450571861762 0.30125907836273
2.454708915685 0.069633255627291 0.1795200058935 0.36005380870421 0.85972805232222 0.29580548177222
2.4831331052956 0.068857435976616 0.17746520660108 0.35591004386063 0.85492040443289 0.2903291911759
2.5118864315096 0.068089790207136 0.17543392380313 0.35181445792287 0.85008294252699 0.28483061319576
2.5409727055493 0.067330247921472 0.1734258884388 0.34776647464492 0.84521584246697 0.27931016355609
2.5703957827689 0.066578738786698 0.17144083452417 0.34376552518568 0.84031928852597 0.27376826709904
2.6001595631653 0.065835192556341 0.16947849911702 0.33981104799851 0.83539347351259 0.26820535779566
2.6302679918954 0.065099539091475 0.16753862228208 0.33590248872277 0.83043859889485 0.26262187875245
2.6607250597988 0.064371708380958 0.16562094705663 0.33203930007738 0.82545487492299 0.25701828221314
2.6915348039269 0.063651630560821 0.16372521941646 0.32822094175634 0.82044252075121 0.25139502955574
2.7227013080779 0.062939235932837 0.16185118824233 0.32444688032616 0.81540176455819 0.2457525912846
2.7542287033382 0.062234454982292 0.15999860528673 0.32071658912514 0.81033284366611 0.24009144701754
2.7861211686298 0.061537218394986 0.15816722514104 0.31702954816452 0.80523600465828 0.2344120854677
2.8183829312645 0.060847457073491 0.15635680520309 0.31338524403137 0.80011150349506 0.2287150044202
2.8510182675039 0.060165102152666 0.15456710564504 0.30978316979324 0.79495960562809 0.22300071070344
2.8840315031266 0.059490085014489 0.15279788938174 0.30622282490459 0.78978058611254 0.21726972015487
2.9174270140012 0.058822337302181 0.15104892203929 0.30270371511476 0.78457472971738 0.21152255758119
2.9512092266664 0.058161790933694 0.14931997192413 0.29922535237771 0.77934233103346 0.2057597567129
2.985382618918 0.057508378114532 0.14761080999235 0.29578725476332 0.77408369457924 0.19998186015296
3.019951720402 0.056862031349973 0.14592120981944 0.29238894637017 0.76879913490411 0.19418941931968
3.0549211132155 0.05622268345667 0.14425094757032 0.28902995724001 0.76348897668901 0.1883829943835
3.0902954325136 0.055590267573684 0.1425998019698 0.2857098232736 0.75815355484434 0.18256315419783
3.126079367124 0.054964717172946 0.14096755427327 0.2824280861481 0.7527932146049 0.17673047622357
3.1622776601684 0.05434596606917 0.13935398823781 0.27918429323581 0.74740831162177 0.17088554644753
3.1988951096914 0.053733948429247 0.1377588900936 0.27597799752444 0.74199921205089 0.1650289592944
3.2359365692963 0.053128598781121 0.13618204851565 0.27280875753862 0.73656629263827 0.15916131753239
3.2734069487884 0.052529852022176 0.13462325459588 0.26967613726284 0.73110994080155 0.15328323217235
3.3113112148259 0.051937643427142 0.13308230181548 0.26657970606568 0.72563055470785 0.14739532236041
3.3496543915783 0.051351908655542 0.13155898601762 0.26351903862536 0.72012854334765 0.14149821526387
3.388441561392 0.050772583758693 0.13005310538045 0.26049371485647 0.71460432660457 0.13559254595061
3.4276778654645 0.05019960518628 0.12856446039043 0.25750331983806 0.70905833532081 0.12967895726165
3.4673685045253 0.049632909792506 0.12709285381598 0.25454744374278 0.70349101135822 0.12375809967702
3.5075187395257 0.049072434841852 0.12563809068132 0.25162568176735 0.69790280765455 0.11783063117474
3.5481338923358 0.04851811801444 0.12419997824078 0.24873763406413 0.69229418827498 0.11189721708311
3.5892193464501 0.047969897411032 0.12277832595329 0.24588290567378 0.68666562845855 0.10595852992596
3.630780547701 0.047427711557658 0.12137294545716 0.24306110645908 0.68101761465937 0.10001524926118
3.6728230049808 0.046891499409911 0.11998365054521 0.24027185103985 0.67535064458238 0.094068061512176
3.7153522909717 0.04636120035689 0.11861025714014 0.2375147587289 0.66966522721353 0.088117659792593
3.7583740428844 0.045836754224839 0.1172525832702 0.23478945346902 0.66396188284414 0.082164743723977
3.8018939632056 0.045318101280458 0.1159104490451 0.23209556377101 0.65824114308916 0.076210019246614
3.8459178204535 0.044805182233929 0.11458367663225 0.22943272265271 0.65250355089937 0.07025419842344
3.8904514499428 0.044297938241643 0.11327209023324 0.22680056757896 0.64674966056699 0.064297999237093
3.9355007545578 0.043796310908661 0.11197551606061 0.22419874040265 0.64098003772482 0.058342145380104
3.981071705535 0.043300242290893 0.11069378231482 0.22162688730652 0.63519525933848 0.052387366038295
4.0271703432546 0.042809674897036 0.1094267191616 0.21908465874603 0.62939591369163 0.046434395667397
4.0738027780411 0.042324551690256 0.10817415870943 0.21657170939309 0.62358260036403 0.04048397376296
4.1209751909733 0.041844816089636 0.10693593498737 0.21408769808064 0.61775593020208 0.034536844623613
4.1686938347034 0.041370411971394 0.10571188392311 0.21163228774814 0.61191652528186 0.02859375710774
4.2169650342858 0.040901283669886 0.10450184332125 0.20920514538788 0.60606501886419 0.022655464383637
4.2657951880159 0.040437375978393 0.10330565284189 0.20680594199214 0.60020205534181 0.016722723673271
4.3151907682776 0.039978634149713 0.10212315397936 0.20443435250116 0.59432829017824 0.010796295989695
4.3651583224017 0.039525003896555 0.10095419004132 0.20209005575191 0.58844438983824 0.0048769458682454
4.4157044735331 0.039076431391747 0.099798606127991 0.19977273442762 0.58255103170969 0
4.4668359215096 0.038632863268269 0.098656249111699 0.19748207500814 0.5766489040166 0
4.5185594437492 0.038194246619116 0.09752696761659 0.195217767721 0.57073870572317 0
4.5708818961488 0.037760528996992 0.096410611998622 0.1929795064932 0.56482114642863 0
4.6238102139926 0.037331658413854 0.095307034325769 0.19076698890378 0.5588969462527 0
4.677351412872 0.036907583340305 0.094216088358447 0.18857991613707 0.55296683571157 0
4.7315125896148 0.036488252704839 0.093137629530172 0.18641799293662 0.54703155558404 0
4.7863009232264 0.036073615892956 0.092071514928433 0.18428092755984 0.54109185676783 0
4.841723675841 0.035663622746145 0.091017603275785 0.18216843173331 0.53514850012584 0
4.8977881936845 0.035258223560735 0.089975754911157 0.18008022060876 0.52920225632209 0
4.9545019080479 0.034857369086639 0.088945831771374 0.17801601271964 0.52325390564738 0
5.0118723362727 0.034461010525973 0.08792769737289 0.17597552993839 0.51730423783436 0
5.069907082747 0.034069099531575 0.08692121679373 0.17395849743431 0.51135405186191 0
5.1286138399136 0.033681588205416 0.085926256655638 0.17196464363205 0.50540415574872 0
5.1880003892896 0.033298429096914 0.084942685106423 0.16999370017065 0.49945536633599 0
5.2480746024977 0.032919575201159 0.083970371802519 0.16804540186325 0.49350850905891 0
5.3088444423099 0.03254497995704 0.083009187891732 0.16611948665732 0.4875644177072 0
5.3703179637025 0.032174597245296 0.082059005996187 0.16421569559547 0.48162393417411 0
5.4325033149243 0.031808381386485 0.081119700195478 0.16233377277686 0.47568790819427 0
5.4954087385762 0.031446287138875 0.080191146009995 0.16047346531906 0.46975719707 0
5.559042572704 0.031088269696268 0.079273220384457 0.15863452332058 0.46383266538607 0
5.6234132519035 0.030734284685747 0.07836580167162 0.1568166998238 0.4579151847129 0
5.6885293084384 0.030384288165372 0.077468769616183 0.15501975077852 0.45200563329822 0
5.7543993733716 0.030038236621803 0.076582005338865 0.15324343500597 0.44610489574689 0
5.8210321777087 0.029696086967876 0.075705391320674 0.15148751416333 0.44021386268916 0
5.8884365535559 0.029357796540116 0.074838811387352 0.14975175270872 0.43433343043722 0
5.9566214352901 0.029023323096209 0.073982150693997 0.14803591786674 0.42846450062997 0
6.0255958607436 0.028692624812418 0.073135295709859 0.14633977959442 0.42260797986622 0
6.0953689724017 0.028365660280961 0.072298134203314 0.14466311054768 0.41676477932614 0
6.1659500186148 0.028042388507348 0.071470555227008 0.14300568604821 0.41093581438121 0
6.2373483548242 0.027722768907671 0.070652449103167 0.14136728405084 0.40512200419258 0
6.3095734448019 0.027406761305866 0.069843707409078 0.13974768511134 0.39932427129799 0
6.3826348619055 0.027094325930943 0.069044222962739 0.13814667235466 0.39354354118736 0
6.4565422903466 0.026785423414177 0.068253889808665 0.13656403144357 0.38778074186713 0
6.5313055264747 0.026480014786275 0.067472603203862 0.1349995505478 0.38203680341352 0
6.606934480076 0.026178061474523 0.06670025960396 0.13345302031352 0.37631265751481 0
6.6834391756861 0.025879525299893 0.065936756649504 0.13192423383323 0.37060923700288 0
6.7608297539198 0.025584368474147 0.065181993152399 0.13041298661612 0.36492747537417 0
6.8391164728143 0.025292553596905 0.064435869082517 0.12891907655876 0.35926830630029 0
6.9183097091894 0.025004043652709 0.063698285554448 0.12744230391622 0.35363266312841 0
6.9984199600227 0.024718802008057 0.062969144814408 0.12598247127354 0.34802147837189 0
7.0794578438414 0.024436792408436 0.062248350227298 0.12453938351759 0.34243568319122 0
7.161434102129 0.024157978975334 0.061535806263902 0.12311284780934 0.3368762068657 0
7.2443596007499 0.023882326203243 0.060831418488244 0.1217026735564 0.33134397625608 0
7.328245331389 0.023609798956653 0.060135093545077 0.12030867238604 0.32583991525863 0
7.4131024130092 0.023340362467044 0.059446739147525 0.11893065811848 0.32036494425081 0
7.4989420933246 0.023073982329861 0.058766264064859 0.11756844674053 0.31491997952919 0
7.5857757502918 0.02281062450149 0.058093578110418 0.11622185637963 0.30950593273973 0
7.6736148936182 0.022550255296236 0.057428592129662 0.11489070727818 0.30412371030109 0
7.7624711662869 0.022292841383287 0.056771217988369 0.1135748217682 0.29877421282136 0
7.8523563461007 0.022038349783686 0.05612136856096 0.11227402424635 0.29345833450856 0
7.9432823472428 0.021786747867303 0.055478957718962 0.11098814114925 0.28817696257563 0
8.0352612218562 0.021538003349801 0.0548439003196 0.10971700092912 0.28293097664028 0
8.128305161641 0.021292084289614 0.054216112194521 0.10846043402973 0.27772124812025 0
8.2224264994707 0.021048959084922 0.053595510138647 0.10721827286268 0.27254863962469 0
8.3176377110267 0.020808596470632 0.052982011899153 0.10599035178395 0.26741400434205 0
8.4139514164519 0.020570965515368 0.052375536164576 0.10477650707076 0.26231818542532 0
8.5113803820238 0.02033603561846 0.051776002554041 0.10357657689874 0.25726201537502 0
8.609937521846 0.020103776506949 0.051183331606619 0.1023904013194 0.25224631542083 0
8.7096358995608 0.019874158232591 0.050597444770796 0.1012178222378 0.24727189490242 0
8.8104887300801 0.019647151168881 0.050018264394075 0.10005868339064 0.24233955065012 0
8.9125093813375 0.019422726008071 0.049445713712686 0.098912830324514 0.2374500663664 0
9.0157113760596 0.019200853758215 0.048879716841418 0.09778011037448 0.23260421200857 0
9.1201083935591 0.018981505740215 0.048320198763571 0.096660372642905 0.22780274317378 0
9.2257142715476 0.018764653584878 0.047767085321011 0.095553467978561 0.22304640048685 0
9.3325430079699 0.018550269229991 0.047220303204357 0.094459248955995 0.21833590899197 0
9.4406087628592 0.018338324917405 0.046679779943261 0.093377569855142 0.21367197754881 0
9.5499258602144 0.01812879319013 0.046145443896812 0.092308286641209 0.20905529823415 0
9.6605087898981 0.017921646889453 0.045617224244046 0.091251256944798 0.20448654574971 0
9.7723722095581 0.017716859152058 0.045095050974561 0.090206340042279 0.19996637683702 0
9.8855309465694 0.017514403407168 0.044578854879246 0.089173396836411 0.1954954297004 0
10 0.017314253373706 0.044068567541112 0.088152289837196 0.19107432343866 0
10.115794542599 0.017116383057457 0.043564121326225 0.087142883142972 0.18670365748669 0
10.232929922808 0.016920766748267 0.043065449374748 0.086145042421749 0.1823840110676 0
10.351421666793 0.016727379017238 0.042572485592087 0.085158634892758 0.1781159426565 0
10.471285480509 0.016536194713951 0.042085164640126 0.084183529308241 0.17389998945676 0
10.592537251773 0.016347188963708 0.041603421928581 0.083219595935461 0.16973666688967 0
10.715193052376 0.01616033716478 0.041127193606435 0.082266706538928 0.16562646809842 0
10.839269140212 0.015975614985684 0.04065641655348 0.081324734362851 0.16156986346735 0
10.964781961432 0.015792998362474 0.04019102837196 0.080393554113802 0.15756730015737 0
11.091748152624 0.015612463496045 0.039730967378294 0.079473041943583 0.15361920165846 0
11.22018454302 0.015433986849467 0.039276172594915 0.078563075432321 0.14972596736016 0
11.350108156723 0.015257545145321 0.03882658374218 0.077663533571747 0.145887972141 0
11.481536214969 0.015083115363072 0.038382141230392 0.076774296748699 0.1421055659777 0
11.614486138403 0.014910674736448 0.037942786151899 0.075895246728808 0.138379073575 0
11.748975549395 0.01474020075084 0.037508460273294 0.075026266640398 0.13470879401714 0
11.88502227437 0.014571671140729 0.037079106027693 0.074167240958567 0.13109500044163 0
12.022644346174 0.01440506388712 0.036654666507114 0.073318055489472 0.1275379397363 0
12.161860006464 0.014240357215006 0.036235085454932 0.072478597354795 0.12403783226037 0
12.302687708124 0.014077529590849 0.035820307258428 0.071648754976406 0.12059487159035 0
12.445146117714 0.013916559720074 0.035410276941418 0.070828418061202 0.1172092242915 0
12.589254117942 0.013757426544595 0.035004940156971 0.070017477586139 0.11388102971564 0
12.735030810167 0.013600109240347 0.034604243180206 0.06921582578343 0.11061039982596 0
12.882495516931 0.013444587214848 0.034208132901173 0.068423356125938 0.10739741904947 0
13.031667784523 0.01329084010478 0.033816556817816 0.067639963312729 0.10424214415788 0
13.182567385564 0.013138847773583 0.03342946302902 0.06686554325481 0.10114460417731 0
13.335214321633 0.012988590309076 0.033046800227726 0.066099993061032 0.098104800327431 0
13.489628825917 0.012840048021097 0.032668517694139 0.065343211024165 0.095122705990736 0
13.645831365889 0.012693201439158 0.032294565289005 0.064595096607132 0.092198266712102 0
13.803842646029 0.012548031310128 0.031924893446966 0.063855550429424 0.089331400229314 0
13.963683610559 0.012404518595929 0.031559453169995 0.063124474253657 0.0865219965348 0
14.125375446228 0.012262644471256 0.031198196020899 0.062401770972304 0.083769917968918 0
14.288939585111 0.012122390321314 0.030841074116905 0.061687344594583 0.081074999345078 0
14.454397707459 0.011983737739579 0.03048804012331 0.060981100233492 0.07843704810689 0
14.621771744567 0.011846668525578 0.030139047247213 0.060282944093013 0.07585584451749 0
14.791083881682 0.011711164682683 0.029794049231312 0.059592783455453 0.073331141881153 0
14.962356560944 0.011577208415935 0.029453000347776 0.058910526668949 0.0708626667972 0
15.135612484362 0.011444782129877 0.029115855392182 0.058236083135112 0.06845011944619 0
15.31087461682 0.011313868426418 0.028782569677527 0.057569363296819 0.066093173908283 0
15.488166189125 0.011184450102706 0.028453099028306 0.056910278626158 0.063791478513622 0
15.667510701081 0.011056510149029 0.028127399774659 0.0562587416125 0.061544656224513 0
15.848931924611 0.01093003174673 0.027805428746582 0.05561466575073 0.059352305049085 0
16.0324539069 0.010804998266145 0.027487143268205 0.054977965529604 0.057213998486098 0
16.218100973589 0.010681393264559 0.027172501152141 0.05434855642025 0.055129286000436 0
16.405897731995 0.010559200484179 0.026861460693891 0.053726354864803 0.053097693528807 0
16.595869074376 0.010438403850134 0.026553980666321 0.053111278265171 0.051118724015066 0
16.788040181226 0.010318987468484 0.026250020314193 0.052503244971943 0.049191857974522 0
16.982436524617 0.010200935624256 0.025949539348771 0.051902174273418 0.047316554086528 0
17.179083871576 0.010084232779493 0.025652497942475 0.051307986384766 0.045492249814555 0
17.378008287494 0.0099688635713283 0.025358856723611 0.050720602437317 0.04371836205293 0
17.579236139587 0.0098548128100741 0.025068576771142 0.050139944467982 0.041994287799298 0
17.782794100389 0.0097420654773286 0.024781619609542 0.049565935408786 0.040319404851843 0
17.988709151288 0.0096306067241042 0.024497947203689 0.048998499076532 0.038693072530212 0
18.1970085861 0.0095204218689728 0.024217521953827 0.048437560162592 0.037114632419037 0
18.40772001469 0.0094114963962293 0.023940306690583 0.047883044222799 0.035583409132884 0
18.620871366629 0.009303815954074 0.02366626467004 0.047334877667483 0.034098711101398 0
18.836490894898 0.0091973663528126 0.02339535956887 0.046792987751599 0.032659831373343 0
19.054607179632 0.0090921335630743 0.023127555479519 0.046257302564991 0.031266048438217 0
19.275249131909 0.0089881037140483 0.022862816905444 0.045727751022753 0.029916627064025 0
19.49844599758 0.0088852630917374 0.022601108756416 0.04520426285572 0.028610819149773 0
19.724227361149 0.0087835981372294 0.022342396343865 0.044686768601052 0.027347864591196 0
19.952623149689 0.0086830954449866 0.022086645376283 0.044175199592947 0.026126992158182 0
20.183663636816 0.0085837417611519 0.02183382195468 0.043669487953443 0.024947420382317 0
20.417379446695 0.0084855239818728 0.021583892568091 0.043169566583346 0.023808358452953 0
20.653801558105 0.0083884291516423 0.021336824089138 0.04267536915325 0.022709007120155 0
20.89296130854 0.0082924444616566 0.021092583769632 0.042186830094672 0.021648559602862 0
21.134890398366 0.0081975572481901 0.020851139236241 0.041703884591279 0.020626202500575 0
21.379620895022 0.0081037549909872 0.020612458486195 0.04122646857023 0.019641116706876 0
21.62718523727 0.0080110253116702 0.020376509883044 0.040754518693612 0.018692478323047 0
21.877616239496 0.0079193559721645 0.020143262152469 0.040287972349972 0.017779459570074 0
22.130947096056 0.0078287348731391 0.019912684378134 0.03982676764596 0.016901229697303 0
22.387211385683 0.0077391500524647 0.019684745997588 0.039370843398056 0.016056955886024 0
22.646443075931 0.0076505896836866 0.019459416798219 0.038920139124401 0.015245804146259 0
22.908676527678 0.0075630420745146 0.019236666913242 0.03847459503672 0.014466940205055 0
23.173946499685 0.0074764956653281 0.019016466817749 0.038034152032341 0.013719530384582 0
23.442288153199 0.0073909390276971 0.018798787324791 0.037598751686309 0.013002742468382 0
23.713737056617 0.0073063608629192 0.01858359958151 0.037168336243581 0.012315746554111 0
23.988329190195 0.0072227500005713 0.018370875065317 0.036742848611326 0.011657715891198 0
24.266100950824 0.0071400953970769 0.018160585580108 0.036322232351304 0.01102782770182 0
24.54708915685 0.0070583861342894 0.017952703252534 0.03590643167234 0.0104252639837 0
24.831331052956 0.0069776114180887 0.017747200528297 0.035495391422878 0.0098492122932283 0
25.118864315096 0.0068977605769947 0.017544050168508 0.035089057083631 0.0092988665075075 0
25.409727055493 0.0068188230607942 0.017343225246068 0.034687374760307 0.0087734275639403 0
25.703957827689 0.0067407884391827 0.017144699142106 0.034290291176429 0.0082721041760691 0
26.001595631653 0.0066636464004215 0.016948445542449 0.033897753666224 0.0077941135244316 0
26.302679918954 0.0065873867500081 0.01675443843413 0.033509710167612 0.0073386819212692 0
26.607250597988 0.0065119994093617 0.016562652101947 0.033126109215264 0.0069050454480014 0
26.915348039269 0.0064374744145222 0.016373061125051 0.032746899933741 0.0064924505644582 0
27.227013080779 0.006363801914864 0.016185640373578 0.03237203203072 0.006100154688943 0
27.542287033382 0.0062909721718225 0.016000365005316 0.032001455790292 0.0057274267482855 0
27.861211686298 0.0062189755576357 0.015817210462416 0.031635122066337 0.0053735476971313 0
28.183829312645 0.0061478025540982 0.015636152468134 0.031272982275984 0.0050378110058042 0
28.510182675039 0.0060774437513295 0.015457167023616 0.030914988393132 0.0047195231161729 0
28.840315031266 0.0060078898465552 0.015280230404715 0.030561092942063 0.004418003865043 0
29.174270140012 0.0059391316429018 0.015105319158847 0.030211248991115 0.004132586874695 0
29.512092266664 0.0058711600482042 0.014932410101886 0.029865410146437 0.0038626199102837 0
29.85382618918 0.0058039660738262 0.014761480315084 0.02952353054581 0.0036074652039112 0
30.19951720402 0.0057375408334945 0.014592507142041 0.029185564852543 0.0033664997452827 0
30.549211132155 0.0056718755421444 0.014425468185697 0.028851468249441 0.0031391155389519 0
30.902954325136 0.0056069615147791 0.014260341305366 0.028521196432837 0.0029247198282589 0
31.26079367124 0.0055427901653404 0.014097104613801 0.0281947056067 0.0027227352861576 0
31.622776601684 0.0054793530055931 0.01393573647429 0.027871952476803 0.0025326001732252 0
31.988951096914 0.0054166416440202 0.013776215497795 0.027552894244965 0.0023537684632356 0
32.359365692963 0.0053546477847314 0.013618520540109 0.027237488603361 0.0021857099367708 0
32.734069487884 0.0052933632263827 0.013462630699061 0.026925693728885 0.00202791024343 0
33.113112148259 0.0052327798611083 0.01330852531174 0.026617468277595 0.001879870933279 0
33.496543915783 0.0051728896734647 0.013156183951758 0.02631277137921 0.001741109458266 0
33.88441561392 0.0051136847393851 0.013005586426545 0.026011562631676 0.0016111591444033 0
34.276778654645 0.0050551572251467 0.012856712774669 0.02571380209579 0.0014895691355906 0
34.673685045253 0.0049972993863488 0.012709543263193 0.025419450289894 0.0013759043100217 0
35.075187395257 0.0049401035669018 0.012564058385056 0.025128468184622 0.0012697451701816 0
35.481338923358 0.0048835621980284 0.012420238856494 0.02484081719771 0.0011706877075004 0
35.892193464501 0.0048276677972748 0.012278065614477 0.02455645918887 0.001078343242784 0
36.30780547701 0.0047724129675331 0.012137519814186 0.024275356454717 0.00099233824359025 0
36.728230049808 0.0047177903960754 0.011998582826514 0.023997471723756 0.00091231411976382 0
37.153522909717 0.0046637928535972 0.011861236235599 0.023722768151432 0.00083792699838045 0
37.583740428844 0.0046104131932724 0.01172546183638 0.02345120931523 0.00076884747938268 0
38.018939632056 0.0045576443498185 0.011591241632187 0.023182759209835 0.00070476037321745 0
38.459178204535 0.0045054793385721 0.011458557832352 0.022917382242345 0.00064536442180522 0
38.904514499428 0.0044539112545751 0.011327392849856 0.022655043227544 0.00059037200418656 0
39.355007545578 0.0044029332716701 0.011197729298993 0.022395707383228 0.00053950882820028 0
39.81071705535 0.0043525386416071 0.011069549993067 0.022139340325577 0.00049251360955183 0
40.271703432546 0.0043027206931592 0.010942837942118 0.021885908064592 0.00044913773962783 0
40.738027780411 0.0042534728312486 0.010817576350664 0.021635376999579 0.00040914494340555 0
41.209751909733 0.0042047885360823 0.010693748615479 0.021387713914682 0.00037231092879318 0
41.686938347034 0.0041566613622973 0.01057133832339 0.021142885974472 0.00033842302871854 0
42.169650342858 0.0041090849381157 0.010450329249103 0.020900860719587 0.00030727983726092 0
42.657951880159 0.0040620529645084 0.010330705353052 0.020661606062417 0.00027869084109315 0
43.151907682777 0.0040155592143695 0.010212450779274 0.020425090282845 0.00025247604746833 0
43.651583224017 0.0039695975316985 0.010095549853304 0.020191282024032 0.0002284656099497 0
44.157044735331 0.0039241618307927 0.0099799870801015 0.019960150288254 0.00020649945304111 0
44.668359215096 0.0038792460954482 0.009865747141995 0.019731664432783 0.00018642689683221 0
45.185594437492 0.0038348443781698 0.0097528148966511 0.019505794165821 0.00017063543758922 0
45.708818961488 0.0037909507993899 0.0096411753750683 0.019282509542473 0.00016054260544681 0
46.238102139926 0.0037475595466962 0.0095308137795928 0.019061780960775 0.00015146983023253 0
46.77351412872 0.0037046648740679 0.0094217154819568 0.018843579157761 0.00014331834971639 0
47.315125896148 0.0036622611011207 0.00931386602134 0.018627875205578 0.00013599479408448 0
47.863009232264 0.0036203426123598 0.0092072511024528 0.018414640507644 0.0001294114476321 0
48.41723675841 0.0035789038564421 0.0091018565936411 0.018203846794854 0.0001234865022708 0
48.977881936845 0.003537939345446 0.0089976685250139 0.017995466121825 0.00011814426728367 0
49.545019080479 0.0034974436541495 0.008894673086591 0.017789470863186 0.00011331530521034 0
50.118723362727 0.0034574114193167 0.0087928566264731 0.01758583370991 0.00010893647278285 0
50.69907082747 0.0034178373389924 0.0086922056490318 0.017384527665691 0.00010495085672242 0
51.286138399136 0.003378716171804 0.0085927068131212 0.017185526043358 0.00010130760505364 0
51.880003892896 0.0033400427362718 0.0084943469303093 0.016988802461336 9.7961663813114e-05 0
52.480746024977 0.0033018119101273 0.0083971129631301 0.016794330840139 9.4873435630844e-05 0
53.088444423099 0.0032640186296384 0.0083009920233556 0.016602085398913 9.2008380313847e-05 0
53.703179637025 0.003226657888943 0.0082059713702873 0.016412040652012 8.9336578487004e-05 0
54.325033149243 0.0031897247393894 0.0081120384090673 0.016224171405615 8.6832278122857e-05 0
54.954087385762 0.0031532142888849 0.0080191806890097 0.016038452754386 8.4473441138126e-05 0
55.59042572704 0.0031171217012512 0.0079273859019493 0.015854860078163 8.2241303840455e-05 0
56.234132519035 0.0030814421955869 0.0078366418806109 0.015673369038695 8.0119961436406e-05 0
56.885293084384 0.0030461710456382 0.0077469365969963 0.015493955576411 7.8095983456057e-05 0
57.543993733716 0.0030113035791755 0.00765825816079 0.015316595907226 7.6158064044459e-05 0
58.210321777087 0.0029768351773778 0.0075705948177833 0.015141266519385 7.4296708718027e-05 0
58.884365535559 0.002942761274224 0.0074839349483161 0.014967944170347 7.2503957393912e-05 0
59.566214352901 0.0029090773558905 0.0073982670657373 0.014796605883694 7.0773142223976e-05 0
60.255958607436 0.0028757789601564 0.0073135798148814 0.014627228946087 6.9098677924719e-05 0
60.953689724017 0.002842861675815 0.0072298619705642 0.014459790904253 6.7475881803635e-05 0
61.659500186148 0.0028103211420921 0.0071471024360947 0.014294269562002 6.590082045783e-05 0
62.373483548242 0.0027781530480706 0.0070652902418039 0.014130642977284 6.4370180088996e-05 0
63.095734448019 0.0027463531321219 0.0069844145435915 0.013968889459277 6.2881157479602e-05 0
63.826348619055 0.002714917181344 0.0069044646214878 0.013808987565513 6.143136886057e-05 0
64.565422903466 0.002683841031005 0.0068254298782333 0.013650916099026 6.0018774134832e-05 0
65.313055264747 0.0026531205639941 0.006747299837874 0.013494654105548 5.8641614177646e-05 0
66.06934480076 0.0026227517102783 0.0066700641443727 0.01334018087072 5.7298359195147e-05 0
66.834391756861 0.0025927304463645 0.0065937125602362 0.013187475917353 5.5987666375039e-05 0
67.608297539198 0.0025630527947692 0.006518234965159 0.013036519002706 5.4708345300052e-05 0
68.391164728143 0.0025337148234933 0.006443621354681 0.012887290115802 5.3459329811457e-05 0
69.183097091894 0.0025047126455026 0.006369861838862 0.012739769474772 5.2239655204695e-05 0
69.984199600227 0.0024760424182148 0.0062969466409707 0.012593937524234 5.1048439811638e-05 0
70.794578438414 0.0024477003429924 0.0062248660961889 0.012449774932697 4.9884870174921e-05 0
71.61434102129 0.0024196826646405 0.0061536106503302 0.012307262589996 4.8748189150548e-05 0
72.443596007499 0.0023919856709115 0.0060831708585738 0.012166381604759 4.7637686387241e-05 0
73.28245331389 0.0023646056920142 0.0060135373842127 0.012027113301899 4.6552690726646e-05 0
74.131024130092 0.0023375391001293 0.0059447009974157 0.011889439220138 4.549256414951e-05 0
74.989420933246 0.0023107823089305 0.0058766525740047 0.01175334110956 4.4456696960957e-05 0
75.857757502918 0.00228433177311 0.0058093830942449 0.011618800929186 4.3444503964942e-05 0
76.736148936182 0.0022581839879109 0.005742883641649 0.011485800844588 4.2455421425209e-05 0
77.624711662869 0.0022323354886634 0.0056771454017959 0.011354323225514 4.1488904649179e-05 0
78.523563461007 0.0022067828503275 0.0056121596611622 0.011224350643558 4.0544426063377e-05 0
79.432823472428 0.00218152268704 0.0055479178059668 0.011095865869847 3.9621473675249e-05 0
80.352612218562 0.0021565516516673 0.0054844113210299 0.010968851872751 3.8719549837718e-05 0
81.28305161641 0.0021318664353632 0.0054216317886436 0.010843291815629 3.7838170250095e-05 0
82.224264994707 0.0021074637671308 0.0053595708874568 0.010719169054594 3.6976863143031e-05 0
83.176377110267 0.0020833404133911 0.0052982203913717 0.010596467136309 3.6135168606349e-05 0
84.139514164519 0.0020594931775547 0.0052375721684539 0.010475169795799 3.5312638027611e-05 0
85.113803820238 0.0020359188995999 0.005177618179854 0.010355260954297 3.4508833616352e-05 0
86.09937521846 0.0020126144556543 0.0051183504787427 0.010236724717115 3.3723327994588e-05 0
87.096358995608 0.0019895767575823 0.0050597612092568 0.01011954537153 3.2955703838577e-05 0
88.104887300801 0.0019668027525764 0.0050018426054585 0.010003707384703 3.2205553560349e-05 0
89.125093813375 0.0019442894227539 0.0049445869903057 0.009889195401621 3.1472479020159e-05 0
90.157113760596 0.0019220337847573 0.0048879867746346 0.0097759942430584 3.0756091263156e-05 0
91.201083935591 0.0019000328893603 0.0048320344561536 0.0096640889035642 3.0056010275164e-05 0
92.257142715476 0.0018782838210775 0.004776722618449 0.0095534645494729 2.9371864753699e-05 0
93.325430079699 0.0018567836977788 0.0047220439300019 0.0094441065169371 2.8703291891325e-05 0
94.406087628592 0.001835529670308 0.0046679911432165 0.0093360003099831 2.8049937169136e-05 0
95.499258602144 0.0018145189221066 0.0046145570934595 0.0092291315985885 2.7411454158725e-05 0
96.605087898981 0.0017937486688405 0.0045617346981103 0.009123486216782 2.6787504331391e-05 0
97.723722095581 0.0017732161580319 0.0045095169556222 0.0090190501607652 2.6177756873665e-05 0
98.855309465694 0.0017529186686955 0.0044578969445945 0.0089158095870554 2.5581888508434e-05 0
100 0.001732853510978 0.004406867822855 0.00881375081065 2.4999583321142e-05 0

